Non-prehensile Planar Manipulation via Trajectory Optimization with Complementarity Constraints

Contact adaption is an essential capability when manipulating objects. Two key contact modes of non-prehensile manipulation are sticking and sliding. This paper presents a Trajectory Optimization (TO) method formulated as a Mathematical Program with Complementarity Constraints (MPCC), which is able to switch between these two modes. We show that this formulation can be applicable to both planning and Model Predictive Control (MPC) for planar manipulation tasks. We numerically compare: (i) our planner against a mixed integer alternative, showing that the MPCC planer converges faster, scales better with respect to time horizon, and can handle environments with obstacles; (ii) our controller against a state-of-the-art mixed integer approach, showing that the MPCC controller achieves better tracking and more consistent computation times. Additionally, we experimentally validate both our planner and controller with the KUKA LWR robot on a range of planar manipulation tasks.

==> Tikz_standalone/fig_planning_with_obstacles/planning_with_obstacles_action.csv <==
,u0,u1,u3,u3
0,0.03609,0.00721,0.00004,0.06415
1,0.04051,-0.00392,1.36285,0.52279
2,0.04850,-0.00390,1.31325,0.56587
3,0.05461,-0.00515,1.26604,0.60708
4,0.05942,-0.00609,1.22185,0.64612
5,0.06279,-0.00693,1.18089,0.68285
6,0.06613,-0.00551,1.14322,0.71722
7,0.06822,-0.00382,1.10878,0.74928
8,0.06578,-0.00748,1.07715,0.77895
9,0.06530,-0.00818,1.04825,0.80653
10,0.06651,-0.00721,1.02182,0.83216
11,0.06894,-0.00550,0.99765,0.85594
12,0.07229,-0.00351,0.97557,0.87795
13,0.07633,-0.00145,0.95544,0.89828
14,0.08080,0.00052,0.93713,0.91700
15,0.08550,0.00233,0.92053,0.93420
16,0.09030,0.00396,0.90551,0.94994
17,0.09509,0.00544,0.89197,0.96429
18,0.09979,0.00675,0.87979,0.97733
19,0.10437,0.00792,0.86889,0.98913
20,0.10879,0.00895,0.85919,0.99974
21,0.11304,0.00984,0.85059,1.00924
22,0.11713,0.01062,0.84302,1.01768
23,0.12103,0.01127,0.83641,1.02511
24,0.12474,0.01181,0.83069,1.03161
25,0.12825,0.01224,0.82580,1.03722
26,0.13155,0.01257,0.82166,1.04198
27,0.13463,0.01280,0.81823,1.04596
28,0.13748,0.01295,0.81544,1.04920
29,0.14010,0.01301,0.81325,1.05174
30,0.14248,0.01300,0.81160,1.05362
31,0.14463,0.01293,0.81046,1.05490
32,0.14652,0.01281,0.80978,1.05561
33,0.14816,0.01264,0.80952,1.05578
34,0.14954,0.01243,0.80965,1.05547
35,0.15066,0.01220,0.81012,1.05470
36,0.15152,0.01194,0.81090,1.05351
37,0.15210,0.01167,0.81197,1.05193
38,0.15240,0.01140,0.81329,1.05000
39,0.15243,0.01113,0.81483,1.04775
40,0.15216,0.01086,0.81655,1.04521
41,0.15161,0.01060,0.81844,1.04240
42,0.15076,0.01036,0.82046,1.03936
43,0.14962,0.01014,0.82258,1.03611
44,0.14819,0.00995,0.82477,1.03268
45,0.14646,0.00978,0.82699,1.02909
46,0.14445,0.00965,0.82922,1.02537
47,0.14217,0.00955,0.83140,1.02154
48,0.13964,0.00950,0.83350,1.01764
49,0.13689,0.00950,0.83547,1.01369
50,0.13398,0.00956,0.83724,1.00972
51,0.13099,0.00972,0.83873,1.00577
52,0.12806,0.01002,0.83988,1.00188
53,0.12537,0.01050,0.84055,0.99808
54,0.12323,0.01127,0.84064,0.99443
55,0.12215,0.01245,0.83999,0.99096
56,0.12311,0.01416,0.83840,0.98770
57,0.12700,0.01591,0.83572,0.98455
58,0.13328,0.01749,0.83207,0.98132
59,0.14233,0.01961,0.82718,0.97767
60,0.15239,0.02339,0.82112,0.97310
61,0.17303,0.02913,0.81362,0.96608
62,0.20241,0.03014,0.80342,0.95978
63,0.23097,0.03856,0.79487,0.95207
64,0.26053,0.04210,0.79541,0.92508
65,0.29928,0.04500,0.84778,0.86300
66,0.29584,0.04304,0.92140,0.81144
67,0.29766,0.04013,0.98068,0.77477
68,0.29840,0.03714,1.04211,0.74960
69,0.29938,0.03439,1.09878,0.71525
70,0.29944,0.02644,1.15942,0.67022
71,0.29947,0.01484,1.22625,0.62030
72,0.29948,-0.00252,1.29988,0.56679
73,0.29946,-0.03266,1.37670,0.50949
74,0.29949,-0.05949,1.33651,0.55285
75,0.29943,-0.05962,1.29021,0.58942
76,0.29928,-0.05962,1.25440,0.61385
77,0.29904,-0.05962,1.23327,0.62607
78,0.29849,-0.05953,1.22769,0.62715
79,0.29877,-0.05961,1.23781,0.61936
80,0.29880,-0.05963,1.26253,0.60394
81,0.29831,-0.05955,1.29249,0.58756
82,0.29507,-0.05891,1.31667,0.57602
83,0.29292,-0.05848,1.32605,0.57452
84,0.24919,-0.04974,1.32140,0.58260
85,0.18071,-0.03604,1.30831,0.59539
86,0.13172,-0.02624,1.29017,0.61007
87,0.10129,-0.02015,1.26931,0.62567
88,0.08295,-0.01648,1.24720,0.64163
89,0.07133,-0.01415,1.22472,0.65758
90,0.06326,-0.01253,1.20237,0.67334
91,0.05749,-0.01137,1.18009,0.68900
92,0.05268,-0.01041,1.15801,0.70448
93,0.04844,-0.00956,1.13629,0.71967
94,0.04457,-0.00878,1.11520,0.73436
95,0.04092,-0.00804,1.09508,0.74826
96,0.03745,-0.00735,1.07639,0.76099
97,0.03412,-0.00668,1.05961,0.77214
98,0.03092,-0.00603,1.04524,0.78130
99,0.02788,-0.00542,1.03375,0.78803
100,0.02501,-0.00484,1.02556,0.79199
101,0.02239,-0.00431,1.02093,0.79294
102,0.02006,-0.00384,1.02000,0.79070
103,0.01805,-0.00344,1.02264,0.78532
104,0.01636,-0.00310,1.02845,0.77701
105,0.01490,-0.00280,1.03695,0.76603
106,0.01359,-0.00253,1.04884,0.75192
107,0.01256,-0.00232,1.06597,0.73390
108,0.01188,-0.00218,1.08727,0.71286
109,0.01160,-0.00212,1.11185,0.68959
110,0.01191,-0.00217,1.13983,0.66443
111,0.01295,-0.00237,1.16929,0.63874
112,0.01559,-0.00288,1.19825,0.61396
113,0.02251,-0.00424,1.22244,0.59257
114,0.04337,-0.00835,1.23993,0.57667
115,0.10907,-0.02153,1.17525,0.59892
116,0.26651,-0.05290,1.04917,0.66349
117,0.29755,-0.05200,0.48273,0.81316
118,0.29981,-0.03699,0.54397,0.93082
119,0.29987,-0.05777,0.95361,0.81790
120,0.29990,-0.05956,1.26399,0.67891
121,0.29993,-0.05975,0.91386,0.91544
122,0.29994,-0.05984,0.82483,0.99127
123,0.00006,0.00000,0.87110,0.95894


==> Tikz_standalone/fig_planning_with_obstacles/planning_with_obstacles_state.csv <==
,x_slider,y_slider,theta_slider,psi_pusher,x_pusher,y_pusher
0,0.00000,0.00000,0.00000,0.00000,-0.04500,0.00000
1,0.00300,0.00060,-0.01523,-0.09986,-0.04194,0.00479
2,0.01046,0.00122,-0.05300,-0.17997,-0.03414,0.00997
3,0.01892,0.00162,-0.11345,-0.25070,-0.02478,0.01562
4,0.02802,0.00147,-0.19477,-0.30691,-0.01398,0.02106
5,0.03743,0.00047,-0.29214,-0.34102,-0.00208,0.02533
6,0.04684,-0.00158,-0.39766,-0.34620,0.01024,0.02749
7,0.05593,-0.00475,-0.50098,-0.32435,0.02212,0.02719
8,0.06448,-0.00894,-0.59305,-0.28380,0.03287,0.02467
9,0.07238,-0.01397,-0.66865,-0.23151,0.04219,0.02040
10,0.07964,-0.01961,-0.72562,-0.17180,0.05001,0.01479
11,0.08634,-0.02566,-0.76352,-0.10728,0.05644,0.00818
12,0.09263,-0.03196,-0.78260,-0.03959,0.06170,0.00075
13,0.09864,-0.03839,-0.78328,0.03016,0.06601,-0.00739
14,0.10453,-0.04486,-0.76582,0.10113,0.06964,-0.01623
15,0.11047,-0.05129,-0.73015,0.17263,0.07287,-0.02582
16,0.11661,-0.05760,-0.67584,0.24406,0.07605,-0.03625
17,0.12311,-0.06369,-0.60208,0.31473,0.07957,-0.04760
18,0.13011,-0.06944,-0.50776,0.38388,0.08392,-0.05992
19,0.13774,-0.07466,-0.39160,0.45051,0.08969,-0.07314
20,0.14609,-0.07911,-0.25249,0.51328,0.09758,-0.08697
21,0.15515,-0.08246,-0.08982,0.57033,0.10831,-0.10078
22,0.16482,-0.08436,0.09598,0.61914,0.12241,-0.11350
23,0.17483,-0.08444,0.30277,0.65667,0.13992,-0.12361
24,0.18474,-0.08242,0.52609,0.68005,0.16004,-0.12950
25,0.19398,-0.07818,0.75897,0.68791,0.18113,-0.13002
26,0.20194,-0.07186,0.99298,0.68074,0.20111,-0.12504
27,0.20809,-0.06384,1.21983,0.66024,0.21813,-0.11544
28,0.21210,-0.05465,1.43277,0.62872,0.23112,-0.10273
29,0.21391,-0.04490,1.62736,0.58869,0.23978,-0.08851
30,0.21364,-0.03507,1.80144,0.54251,0.24447,-0.07406
31,0.21155,-0.02555,1.95455,0.49208,0.24580,-0.06025
32,0.20795,-0.01655,2.08725,0.43890,0.24445,-0.04756
33,0.20311,-0.00819,2.20052,0.38412,0.24105,-0.03622
34,0.19731,-0.00049,2.29549,0.32863,0.23608,-0.02627
35,0.19076,0.00656,2.37324,0.27315,0.22994,-0.01766
36,0.18365,0.01305,2.43478,0.21827,0.22292,-0.01027
37,0.17613,0.01907,2.48103,0.16450,0.21523,-0.00396
38,0.16831,0.02470,2.51286,0.11231,0.20703,0.00143
39,0.16029,0.03008,2.53105,0.06210,0.19841,0.00606
40,0.15215,0.03529,2.53640,0.01428,0.18945,0.01010
41,0.14397,0.04046,2.52969,-0.03079,0.18019,0.01373
42,0.13581,0.04569,2.51169,-0.07273,0.17067,0.01712
43,0.12773,0.05107,2.48326,-0.11122,0.16093,0.02045
44,0.11979,0.05669,2.44527,-0.14596,0.15101,0.02388
45,0.11206,0.06263,2.39867,-0.17670,0.14098,0.02758
46,0.10462,0.06893,2.34447,-0.20325,0.13090,0.03170
47,0.09752,0.07566,2.28376,-0.22551,0.12088,0.03637
48,0.09085,0.08283,2.21764,-0.24350,0.11104,0.04168
49,0.08468,0.09045,2.14725,-0.25731,0.10148,0.04770
50,0.07906,0.09852,2.07372,-0.26716,0.09236,0.05448
51,0.07407,0.10702,1.99811,-0.27336,0.08379,0.06200
52,0.06975,0.11590,1.92142,-0.27629,0.07589,0.07023
53,0.06615,0.12513,1.84451,-0.27637,0.06875,0.07912
54,0.06328,0.13464,1.76814,-0.27407,0.06246,0.08859
55,0.06117,0.14439,1.69291,-0.26986,0.05705,0.09854
56,0.05983,0.15431,1.61927,-0.26420,0.05255,0.10890
57,0.05923,0.16434,1.54753,-0.25753,0.04897,0.11957
58,0.05939,0.17443,1.47787,-0.25028,0.04630,0.13046
59,0.06026,0.18454,1.41031,-0.24281,0.04452,0.14150
60,0.06184,0.19461,1.34479,-0.23544,0.04357,0.15264
61,0.06409,0.20460,1.28114,-0.22843,0.04344,0.16380
62,0.06698,0.21449,1.21907,-0.22200,0.04407,0.17496
63,0.07050,0.22422,1.15829,-0.21625,0.04541,0.18608
64,0.07460,0.23378,1.09842,-0.21122,0.04745,0.19712
65,0.07928,0.24313,1.03913,-0.20687,0.05013,0.20806
66,0.08450,0.25224,0.98011,-0.20306,0.05345,0.21888
67,0.09025,0.26108,0.92120,-0.19959,0.05739,0.22953
68,0.09651,0.26961,0.86239,-0.19619,0.06195,0.23997
69,0.10328,0.27780,0.80387,-0.19259,0.06713,0.25013
70,0.11051,0.28560,0.74602,-0.18853,0.07293,0.25996
71,0.11820,0.29297,0.68933,-0.18380,0.07934,0.26937
72,0.12630,0.29989,0.63426,-0.17828,0.08631,0.27831
73,0.13477,0.30633,0.58117,-0.17190,0.09382,0.28671
74,0.14356,0.31230,0.53032,-0.16464,0.10179,0.29455
75,0.15262,0.31778,0.48188,-0.15649,0.11018,0.30182
76,0.16192,0.32280,0.43599,-0.14746,0.11893,0.30851
77,0.17140,0.32737,0.39279,-0.13753,0.12798,0.31462
78,0.18105,0.33151,0.35244,-0.12664,0.13728,0.32016
79,0.19082,0.33525,0.31514,-0.11472,0.14678,0.32514
80,0.20069,0.33861,0.28112,-0.10170,0.15646,0.32956
81,0.21063,0.34163,0.25066,-0.08744,0.16628,0.33344
82,0.22063,0.34433,0.22408,-0.07182,0.17619,0.33678
83,0.23066,0.34675,0.20175,-0.05472,0.18619,0.33962
84,0.24071,0.34895,0.18406,-0.03599,0.19624,0.34195
85,0.25076,0.35094,0.17150,-0.01552,0.20633,0.34380
86,0.26081,0.35280,0.16455,0.00679,0.21646,0.34520
87,0.27084,0.35457,0.16375,0.03104,0.22662,0.34616
88,0.28084,0.35630,0.16970,0.05728,0.23683,0.34673
89,0.29080,0.35807,0.18299,0.08552,0.24710,0.34693
90,0.30072,0.35993,0.20426,0.11577,0.25748,0.34682
91,0.31057,0.36196,0.23419,0.14796,0.26801,0.34645
92,0.32033,0.36424,0.27343,0.18200,0.27874,0.34589
93,0.32999,0.36685,0.32271,0.21776,0.28977,0.34523
94,0.33950,0.36987,0.38270,0.25504,0.30116,0.34460
95,0.34882,0.37339,0.45413,0.29362,0.31302,0.34414
96,0.35788,0.37750,0.53770,0.33321,0.32544,0.34405
97,0.36660,0.38229,0.63410,0.37346,0.33847,0.34458
98,0.37486,0.38784,0.74396,0.41395,0.35217,0.34605
99,0.38253,0.39422,0.86789,0.45417,0.36648,0.34884
100,0.38942,0.40146,1.00636,0.49352,0.38126,0.35337
101,0.39532,0.40957,1.15969,0.53130,0.39620,0.36010
102,0.40000,0.41849,1.32792,0.56667,0.41079,0.36946
103,0.40317,0.42810,1.51075,0.59871,0.42431,0.38175
104,0.40460,0.43817,1.70734,0.62643,0.43582,0.39704
105,0.40406,0.44837,1.91624,0.64891,0.44428,0.41502
106,0.40143,0.45827,2.13531,0.66536,0.44871,0.43495
107,0.39669,0.46739,2.36174,0.67521,0.44839,0.45568
108,0.39001,0.47521,2.59218,0.67806,0.44311,0.47575
109,0.38171,0.48127,2.82298,0.67359,0.43320,0.49370
110,0.37225,0.48521,3.05030,0.66150,0.41955,0.50825
111,0.36216,0.48687,3.27043,0.64165,0.40343,0.51858
112,0.35201,0.48621,3.47995,0.61418,0.38627,0.52443
113,0.34228,0.48342,3.67604,0.57965,0.36933,0.52606
114,0.33336,0.47875,3.85664,0.53886,0.35362,0.52405
115,0.32550,0.47254,4.02048,0.49269,0.33974,0.51918
116,0.31883,0.46513,4.16693,0.44197,0.32802,0.51220
117,0.31336,0.45685,4.29583,0.38737,0.31851,0.50378
118,0.30904,0.44796,4.40727,0.32945,0.31114,0.49448
119,0.30576,0.43867,4.50148,0.26860,0.30576,0.48469
120,0.30337,0.42914,4.57871,0.20509,0.30215,0.47470
121,0.30173,0.41947,4.63917,0.13910,0.30013,0.46471
122,0.30066,0.40975,4.68294,0.07073,0.29951,0.45480
123,0.30000,0.40000,4.71000,0.00001,0.30011,0.44500
124,0.30000,0.39998,4.71000,0.00001,0.30011,0.44498


==> Tikz_standalone/fig_tracking_with_obstacles/tracking_with_obstacles_state.csv <==
,x_nom,y_nom,theta_nom,psi_nom,x_opt,y_opt,theta_opt,psi_opt,x_pusher,y_pusher
0,0.00000,0.00000,0.03173,0.00000,-0.01000,0.03000,0.52360,0.00000,-0.04897,0.00750
1,0.00634,0.00020,0.09520,0.00000,-0.00814,0.03180,0.50033,-0.08000,-0.04897,0.01268
2,0.01266,0.00080,0.15867,0.00000,-0.00465,0.03502,0.44405,-0.16000,-0.04771,0.02079
3,0.01893,0.00181,0.22213,0.00000,0.00000,0.03885,0.35512,-0.24000,-0.04517,0.03123
4,0.02511,0.00321,0.28560,0.00000,0.01140,0.04011,0.35729,-0.20844,-0.03334,0.03131
5,0.03120,0.00499,0.34907,0.00000,0.02074,0.04116,0.37028,-0.15881,-0.02324,0.03011
6,0.03717,0.00716,0.41253,0.00000,0.02867,0.04216,0.39607,-0.10385,-0.01425,0.02817
7,0.04298,0.00971,0.47600,0.00000,0.03577,0.04324,0.43363,-0.04985,-0.00580,0.02592
8,0.04862,0.01262,0.53947,0.00000,0.04231,0.04449,0.48150,-0.00011,0.00243,0.02366
9,0.05406,0.01587,0.60293,0.00000,0.04839,0.04596,0.53763,0.04368,0.01052,0.02160
10,0.05929,0.01947,0.66640,0.00000,0.05402,0.04765,0.59957,0.08080,0.01847,0.01992
11,0.06428,0.02340,0.72986,0.00000,0.05919,0.04957,0.66510,0.11116,0.02619,0.01872
12,0.06901,0.02763,0.79333,0.00000,0.06394,0.05169,0.73263,0.13503,0.03366,0.01806
13,0.07346,0.03215,0.85680,0.00000,0.06831,0.05401,0.80118,0.15285,0.04087,0.01794
14,0.07761,0.03694,0.92026,0.00000,0.07235,0.05652,0.87016,0.16617,0.04782,0.01833
15,0.08146,0.04199,0.98373,0.00000,0.07609,0.05922,0.93936,0.17610,0.05455,0.01922
16,0.08497,0.04728,1.04720,0.00000,0.07956,0.06211,1.00880,0.18378,0.06109,0.02057
17,0.08815,0.05277,1.11066,0.00000,0.08279,0.06520,1.07868,0.19010,0.06746,0.02236
18,0.09096,0.05846,1.17413,0.00000,0.08578,0.06849,1.14934,0.19574,0.07370,0.02459
19,0.09341,0.06431,1.23760,0.00000,0.08854,0.07201,1.22133,0.20126,0.07984,0.02728
20,0.09549,0.07031,1.30106,0.00000,0.09110,0.07579,1.29572,0.20701,0.08595,0.03049
21,0.09718,0.07642,1.36453,0.00000,0.09342,0.07985,1.37293,0.21277,0.09199,0.03424
22,0.09848,0.08264,1.42800,0.00000,0.09499,0.08481,1.43506,0.21279,0.09639,0.03920
23,0.09938,0.08892,1.49146,0.00000,0.09625,0.09016,1.49834,0.21280,0.10053,0.04473
24,0.09989,0.09524,1.55493,0.00000,0.09715,0.09581,1.56199,0.21282,0.10432,0.05074
25,0.09999,0.10159,1.61840,0.00000,0.09766,0.10165,1.62577,0.21283,0.10769,0.05713
26,0.09969,0.10792,1.68186,0.00000,0.09777,0.10763,1.68961,0.21285,0.11061,0.06384
27,0.09898,0.11423,1.74533,0.00000,0.09747,0.11368,1.75346,0.21286,0.11308,0.07080
28,0.09788,0.12048,1.80880,0.00000,0.09676,0.11975,1.81732,0.21287,0.11508,0.07796
29,0.09638,0.12665,1.87226,0.00000,0.09564,0.12582,1.88117,0.21289,0.11659,0.08528
30,0.09450,0.13271,1.93573,0.00000,0.09528,0.13122,1.97167,0.22427,0.12019,0.09290
31,0.09224,0.13863,1.99920,0.00000,0.09449,0.13623,2.05851,0.23570,0.12300,0.10041
32,0.08960,0.14441,2.06266,0.00000,0.09333,0.14090,2.14300,0.24812,0.12515,0.10787
33,0.08660,0.15000,2.12613,0.00000,0.08825,0.14612,2.15658,0.24812,0.12052,0.11352
34,0.08326,0.15539,2.18959,0.00000,0.08652,0.15101,2.25037,0.27615,0.12251,0.12224
35,0.07958,0.16056,2.25306,0.00000,0.08463,0.15506,2.33585,0.30455,0.12374,0.13022
36,0.07557,0.16549,2.31653,0.00000,0.08277,0.15830,2.41152,0.32918,0.12428,0.13720
37,0.07127,0.17015,2.37999,0.00000,0.08096,0.16097,2.47973,0.34387,0.12416,0.14320
38,0.06668,0.17453,2.44346,0.00000,0.07318,0.16441,2.51276,0.34387,0.11694,0.14808
39,0.06182,0.17861,2.50693,0.00000,0.07048,0.16763,2.60425,0.36691,0.11602,0.15615
40,0.05671,0.18237,2.57039,0.00000,0.06322,0.16981,2.64082,0.36691,0.10915,0.16001
41,0.05137,0.18580,2.63386,0.00000,0.06016,0.17264,2.73554,0.38571,0.10711,0.16792
42,0.04582,0.18888,2.69733,0.00000,0.05302,0.17399,2.78394,0.38572,0.10015,0.17155
43,0.04009,0.19161,2.76079,0.00000,0.04754,0.17561,2.85459,0.38574,0.09472,0.17650
44,0.03420,0.19397,2.82426,0.00000,0.04513,0.17703,2.92032,0.40575,0.09233,0.18182
45,0.02817,0.19595,2.88773,0.00000,0.04351,0.17783,2.96421,0.42417,0.09060,0.18545
46,0.02203,0.19754,2.95119,0.00000,0.03517,0.17727,3.02472,0.42377,0.08171,0.18770
47,0.01580,0.19874,3.01466,0.00000,0.02782,0.17632,3.07828,0.34378,0.07352,0.18598
48,0.00951,0.19955,3.07813,0.00000,0.02072,0.17502,3.10626,0.26378,0.06602,0.18287
49,0.00317,0.19995,3.14159,0.00000,0.01206,0.17317,3.11265,0.18378,0.05723,0.17837
50,-0.00317,0.19995,3.20506,0.00000,0.00333,0.17304,3.15845,0.18377,0.04822,0.18031
51,-0.00951,0.19955,3.26853,0.00000,-0.00451,0.17309,3.21890,0.18377,0.03985,0.18305
52,-0.01580,0.19874,3.33199,0.00000,-0.01140,0.17360,3.30452,0.18376,0.03195,0.18732
53,-0.02203,0.19754,3.39546,0.00000,-0.01737,0.17409,3.39831,0.18376,0.02450,0.19181
54,-0.02817,0.19595,3.45893,0.00000,-0.02228,0.17393,3.47170,0.18375,0.01818,0.19467
55,-0.03420,0.19397,3.52239,0.00000,-0.02699,0.17316,3.53348,0.18375,0.01211,0.19636
56,-0.04009,0.19161,3.58586,0.00000,-0.03177,0.17200,3.59478,0.18374,0.00584,0.19755
57,-0.04582,0.18888,3.64932,0.00000,-0.03659,0.17049,3.65679,0.18373,-0.00063,0.19832
58,-0.05137,0.18580,3.71279,0.00000,-0.04137,0.16864,3.71928,0.18373,-0.00722,0.19866
59,-0.05671,0.18237,3.77626,0.00000,-0.04608,0.16645,3.78202,0.18372,-0.01388,0.19856
60,-0.06182,0.17861,3.83972,0.00000,-0.05068,0.16392,3.84441,0.18372,-0.02055,0.19797
61,-0.06668,0.17453,3.90319,0.00000,-0.05517,0.16107,3.90762,0.18372,-0.02724,0.19696
62,-0.07127,0.17015,3.96666,0.00000,-0.05949,0.15793,3.97117,0.18371,-0.03391,0.19551
63,-0.07557,0.16549,4.03012,0.00000,-0.06364,0.15448,4.03490,0.18371,-0.04050,0.19362
64,-0.07958,0.16056,4.09359,0.00000,-0.06758,0.15075,4.09900,0.18371,-0.04699,0.19129
65,-0.08326,0.15539,4.15706,0.00000,-0.07129,0.14676,4.16350,0.18371,-0.05336,0.18855
66,-0.08660,0.15000,4.22052,0.00000,-0.07475,0.14252,4.22811,0.18370,-0.05955,0.18537
67,-0.08960,0.14441,4.28399,0.00000,-0.07792,0.13803,4.29195,0.18370,-0.06549,0.18177
68,-0.09224,0.13863,4.34746,0.00000,-0.08079,0.13330,4.35540,0.18370,-0.07116,0.17774
69,-0.09450,0.13271,4.41092,0.00000,-0.08337,0.12835,4.41869,0.18370,-0.07656,0.17331
70,-0.09638,0.12665,4.47439,0.00000,-0.08564,0.12323,4.48261,0.18370,-0.08172,0.16853
71,-0.09788,0.12048,4.53786,0.00000,-0.08758,0.11793,4.54619,0.18370,-0.08654,0.16339
72,-0.09898,0.11423,4.60132,0.00000,-0.08915,0.11247,4.60914,0.18370,-0.09098,0.15790
73,-0.09969,0.10792,4.66479,0.00000,-0.09037,0.10685,4.67196,0.18370,-0.09505,0.15208
74,-0.09999,0.10159,4.72826,0.00000,-0.09123,0.10113,4.73474,0.18370,-0.09874,0.14597
75,-0.09989,0.09524,4.79172,0.00000,-0.09172,0.09532,4.79752,0.18370,-0.10203,0.13960
76,-0.09938,0.08892,4.85519,0.00000,-0.09183,0.08944,4.86032,0.18370,-0.10490,0.13299
77,-0.09848,0.08264,4.91866,0.00000,-0.09159,0.08356,4.92373,0.18371,-0.10739,0.12619
78,-0.09718,0.07642,4.98212,0.00000,-0.09099,0.07770,4.98780,0.18371,-0.10948,0.11923
79,-0.09549,0.07031,5.04559,0.00000,-0.09001,0.07187,5.05202,0.18372,-0.11114,0.11213
80,-0.09341,0.06431,5.10905,0.00000,-0.08866,0.06610,5.11625,0.18373,-0.11232,0.10493
81,-0.09096,0.05846,5.17252,0.00000,-0.08691,0.06041,5.18046,0.18375,-0.11302,0.09764
82,-0.08815,0.05277,5.23599,0.00000,-0.08479,0.05482,5.24465,0.18376,-0.11323,0.09030
83,-0.08497,0.04728,5.29945,0.00000,-0.08229,0.04935,5.30883,0.18378,-0.11295,0.08293
84,-0.08146,0.04199,5.36292,0.00000,-0.07942,0.04403,5.37298,0.18380,-0.11217,0.07557
85,-0.07761,0.03694,5.42639,0.00000,-0.07619,0.03888,5.43712,0.18383,-0.11090,0.06826
86,-0.07346,0.03215,5.48985,0.00000,-0.07261,0.03393,5.50123,0.18385,-0.10912,0.06102
87,-0.06901,0.02763,5.55332,0.00000,-0.06868,0.02919,5.56533,0.18388,-0.10686,0.05389
88,-0.06428,0.02340,5.61679,0.00000,-0.06444,0.02470,5.62942,0.18391,-0.10412,0.04690
89,-0.05929,0.01947,5.68025,0.00000,-0.05988,0.02048,5.69349,0.18393,-0.10090,0.04009
90,-0.05406,0.01587,5.74372,0.00000,-0.05503,0.01655,5.75754,0.18396,-0.09723,0.03349
91,-0.04862,0.01262,5.80719,0.00000,-0.04991,0.01292,5.82157,0.18399,-0.09311,0.02713
92,-0.04298,0.00971,5.87065,0.00000,-0.04455,0.00962,5.88559,0.18402,-0.08856,0.02104
93,-0.03717,0.00716,5.93412,0.00000,-0.03895,0.00667,5.94959,0.18406,-0.08360,0.01525
94,-0.03120,0.00499,5.99759,0.00000,-0.03315,0.00408,6.01357,0.18409,-0.07826,0.00978
95,-0.02511,0.00321,6.06105,0.00000,-0.02717,0.00186,6.07754,0.18412,-0.07255,0.00467
96,-0.01893,0.00181,6.12452,0.00000,-0.02103,0.00003,6.14148,0.18415,-0.06650,-0.00007
97,-0.01266,0.00080,6.18799,0.00000,-0.01476,-0.00141,6.20542,0.18419,-0.06013,-0.00441
98,-0.00634,0.00020,6.25145,0.00000,-0.00839,-0.00243,6.26933,0.18422,-0.05348,-0.00833
99,-0.00000,0.00000,6.31492,0.00000,-0.00195,-0.00305,6.33323,0.18426,-0.04657,-0.01181


==> data/comp_time_with_diff_th_cc.csv <==
idx,th,comp_time_median,comp_time_lower,comp_time_upper
70,5.00000,0.00251,0.00228,0.00282
4,6.00000,0.00263,0.00239,0.00294
61,7.00000,0.00276,0.00219,0.00392
15,8.00000,0.00264,0.00230,0.00385
26,9.00000,0.00383,0.00249,0.00521
25,10.00000,0.00409,0.00294,0.00565
9,11.00000,0.00420,0.00326,0.00586
30,12.00000,0.00392,0.00279,0.00558
64,13.00000,0.00423,0.00331,0.00623
60,14.00000,0.00423,0.00315,0.00603
65,15.00000,0.00474,0.00406,0.00694
67,16.00000,0.00489,0.00416,0.00739
20,17.00000,0.00508,0.00438,0.00753
69,18.00000,0.00602,0.00447,0.00833
33,19.00000,0.00549,0.00442,0.00843
62,20.00000,0.00612,0.00479,0.00889
49,21.00000,0.00642,0.00489,0.00936
46,22.00000,0.00615,0.00516,0.01007
7,23.00000,0.00652,0.00537,0.00976
2,24.00000,0.00763,0.00572,0.01117
6,25.00000,0.00758,0.00569,0.01089
1,26.00000,0.00824,0.00610,0.01215
35,27.00000,0.00875,0.00625,0.01258
41,28.00000,0.00898,0.00625,0.01335
34,29.00000,0.00926,0.00638,0.01390
21,30.00000,0.00971,0.00672,0.01410
53,31.00000,0.00961,0.00700,0.01414
17,32.00000,0.01006,0.00726,0.01499
51,33.00000,0.01011,0.00722,0.01513
43,34.00000,0.00954,0.00747,0.01471
50,35.00000,0.01067,0.00777,0.01598
32,36.00000,0.01110,0.00752,0.01630
8,37.00000,0.01126,0.00713,0.01667
52,38.00000,0.01117,0.00685,0.01670
42,39.00000,0.01157,0.00732,0.01728
16,40.00000,0.01180,0.00803,0.01758
14,41.00000,0.01206,0.00771,0.01773
58,42.00000,0.01237,0.00832,0.01828
27,43.00000,0.01288,0.00916,0.01894
48,44.00000,0.01278,0.00862,0.01898
28,45.00000,0.01350,0.00888,0.01991
39,46.00000,0.01349,0.00887,0.01988
19,47.00000,0.01371,0.00871,0.02036
56,48.00000,0.01432,0.01125,0.02078
44,49.00000,0.01394,0.00780,0.02083
45,50.00000,0.01410,0.00787,0.02083
5,51.00000,0.01418,0.00801,0.02123
23,52.00000,0.01474,0.00835,0.02207
37,53.00000,0.01463,0.00825,0.02180
18,54.00000,0.01503,0.00877,0.02241
22,55.00000,0.01477,0.00870,0.02265
59,56.00000,0.01461,0.00874,0.02227
57,57.00000,0.01422,0.00891,0.02220
47,58.00000,0.01312,0.00895,0.02047
63,59.00000,0.01081,0.00907,0.01918
0,60.00000,0.01091,0.00930,0.01925
54,61.00000,0.01321,0.00943,0.02039
24,62.00000,0.01247,0.00949,0.01984
12,63.00000,0.01357,0.00975,0.02105
13,64.00000,0.01559,0.00966,0.02131
31,65.00000,0.01716,0.01067,0.02142
11,66.00000,0.01692,0.01077,0.02182
36,67.00000,0.01746,0.01110,0.02215
40,68.00000,0.01752,0.01122,0.02143
29,69.00000,0.01779,0.01137,0.02239
10,70.00000,0.01795,0.01154,0.02222
66,71.00000,0.01808,0.01155,0.02287
3,72.00000,0.01826,0.01174,0.02329
38,73.00000,0.01861,0.01183,0.02362
55,74.00000,0.01891,0.01209,0.02300
68,75.00000,0.01915,0.01214,0.02337


==> data/comp_time_with_diff_th_mi.csv <==
idx,th,comp_time_median,comp_time_lower,comp_time_upper
62,5.00000,0.00120,0.00116,0.00202
35,6.00000,0.00133,0.00129,0.00209
56,7.00000,0.00148,0.00143,0.00229
64,8.00000,0.00159,0.00154,0.00253
40,9.00000,0.00174,0.00168,0.00270
2,10.00000,0.00277,0.00188,0.00313
45,11.00000,0.00319,0.00216,0.00371
18,12.00000,0.00338,0.00220,0.00381
15,13.00000,0.00402,0.00255,0.00444
31,14.00000,0.00301,0.00264,0.00480
42,15.00000,0.00299,0.00274,0.00499
25,16.00000,0.00346,0.00286,0.00523
38,17.00000,0.00377,0.00318,0.00579
11,18.00000,0.00544,0.00370,0.00616
24,19.00000,0.00603,0.00491,0.00674
60,20.00000,0.00580,0.00367,0.00738
61,21.00000,0.00643,0.00419,0.00805
57,22.00000,0.00545,0.00457,0.00854
4,23.00000,0.00545,0.00481,0.00906
17,24.00000,0.00577,0.00510,0.00962
46,25.00000,0.00606,0.00542,0.00952
55,26.00000,0.00630,0.00501,0.00999
30,27.00000,0.00872,0.00643,0.01016
68,28.00000,0.00928,0.00731,0.01069
9,29.00000,0.01005,0.00706,0.01150
12,30.00000,0.00763,0.00692,0.01264
37,31.00000,0.00788,0.00606,0.01332
54,32.00000,0.00833,0.00640,0.01300
21,33.00000,0.00891,0.00663,0.01348
1,34.00000,0.00915,0.00820,0.01412
59,35.00000,0.00950,0.00862,0.01473
27,36.00000,0.00983,0.00883,0.01495
51,37.00000,0.01016,0.00934,0.01560
69,38.00000,0.01555,0.01385,0.01738
34,39.00000,0.01594,0.01392,0.01777
44,40.00000,0.01634,0.01466,0.01811
26,41.00000,0.01716,0.01541,0.01891
13,42.00000,0.01775,0.01563,0.01935
63,43.00000,0.01707,0.01632,0.01950
33,44.00000,0.01743,0.01662,0.01964
6,45.00000,0.01771,0.01694,0.01960
36,46.00000,0.01830,0.01754,0.02028
0,47.00000,0.01905,0.01836,0.02062
39,48.00000,0.01928,0.01444,0.02101
43,49.00000,0.02015,0.01931,0.02152
50,50.00000,0.02052,0.01662,0.02252
49,51.00000,0.02078,0.01997,0.02272
47,52.00000,0.02141,0.01620,0.02369
67,53.00000,0.02206,0.01653,0.02439
10,54.00000,0.02250,0.01693,0.02505
58,55.00000,0.02318,0.01745,0.02590
66,56.00000,0.02352,0.01771,0.02628
70,57.00000,0.02380,0.01812,0.02726
41,58.00000,0.01936,0.01852,0.02796
5,59.00000,0.01966,0.01905,0.02889
14,60.00000,0.02020,0.01970,0.03030
8,61.00000,0.02125,0.02012,0.03106
20,62.00000,0.03031,0.02889,0.03170
32,63.00000,0.03080,0.02946,0.03193
7,64.00000,0.03129,0.02997,0.03257
29,65.00000,0.03212,0.03073,0.03331
3,66.00000,0.03225,0.03083,0.03331
53,67.00000,0.03280,0.03141,0.03404
48,68.00000,0.03289,0.03169,0.03439
52,69.00000,0.03295,0.03208,0.03420
28,70.00000,0.03336,0.03240,0.03470
65,71.00000,0.03409,0.03287,0.03526
22,72.00000,0.03493,0.03349,0.03587
19,73.00000,0.03542,0.03404,0.03672
16,74.00000,0.03570,0.03423,0.03755
23,75.00000,0.03601,0.02908,0.03800


==> data/error_with_dist_cc.csv <==
,ang_dist,err_median,err_lower,err_upper
5,0.00000,0.96858,0.83241,1.73579
38,0.05000,1.16271,0.85325,1.91609
48,0.10000,1.07413,0.83570,1.69582
14,0.15000,1.15341,0.85440,1.96423
15,0.20000,1.20721,0.82563,2.11192
17,0.25000,1.17894,0.81884,2.09555
21,0.30000,1.19902,0.79976,2.05937
43,0.35000,1.26246,0.84711,2.18244
39,0.40000,1.24912,0.83089,2.30682
22,0.45000,1.33696,0.85428,2.31647
10,0.50000,1.43595,0.80451,2.73280
16,0.55000,1.37277,0.84481,2.57464
36,0.60000,1.39968,0.84170,2.64099
9,0.65000,1.52056,0.87362,2.93832
33,0.70000,1.48127,0.87366,2.96522
2,0.75000,1.48494,0.84598,3.09137
11,0.80000,1.58439,0.88562,3.29061
20,0.85000,1.59493,0.88637,3.28050
34,0.90000,1.68241,0.86680,3.58003
28,0.95000,1.72424,0.87087,3.63922
31,1.00000,1.75669,0.87679,3.85825
18,1.05000,1.72517,0.83665,3.63740
26,1.10000,1.68352,0.82213,3.70771
50,1.15000,1.83933,0.83240,4.31388
23,1.20000,1.77447,0.81536,3.86429
41,1.25000,1.89729,0.84722,4.29870
8,1.30000,2.01429,0.81587,4.45467
19,1.35000,2.13448,0.83235,4.66648
29,1.40000,2.17236,0.84795,4.83219
35,1.45000,2.10055,0.82271,4.77612
49,1.50000,2.16338,0.81602,4.99607
37,1.55000,2.32447,0.79807,5.30483
40,1.60000,2.26399,0.79304,5.46783
1,1.65000,2.32106,0.83530,5.24715
46,1.70000,2.26314,0.82824,5.45258
4,1.75000,2.26034,0.79078,5.20632
47,1.80000,2.53521,0.84959,5.57905
25,1.85000,2.78291,0.86673,6.15497
13,1.90000,2.46429,0.82776,6.14296
27,1.95000,2.38878,0.75093,5.64874
42,2.00000,2.57158,0.82636,6.00580
30,2.05000,2.55831,0.84210,6.59660
24,2.10000,2.81436,0.85207,6.57460
3,2.15000,2.77207,0.87134,6.67084
32,2.20000,2.96500,0.92027,7.00035
6,2.25000,2.81558,0.88202,6.95766
45,2.30000,3.09027,0.93493,6.98024
7,2.35000,3.32831,0.96456,7.50607
12,2.40000,3.38494,0.95333,7.63004
44,2.45000,3.13776,0.95194,7.79127
0,2.50000,3.19024,0.93637,7.91960


==> data/error_with_dist_mi.csv <==
,ang_dist,err_median,err_lower,err_upper
29,0.00000,18.02861,15.49838,18.89578
14,0.05000,17.99308,15.42253,18.83916
13,0.10000,18.13903,15.54462,19.07583
37,0.15000,18.10380,15.55589,19.21804
48,0.20000,17.67222,15.44533,19.08126
26,0.25000,17.64957,14.92555,19.26897
1,0.30000,17.40840,14.08929,19.53039
41,0.35000,17.31177,14.37238,19.13073
50,0.40000,16.91316,13.79983,19.39677
39,0.45000,16.73655,13.34295,19.33250
34,0.50000,16.99289,13.27270,20.03688
42,0.55000,16.79524,12.42020,20.25538
47,0.60000,16.58849,12.40886,19.67266
33,0.65000,16.64592,12.03844,20.22068
43,0.70000,15.95028,10.63042,20.38522
20,0.75000,15.95202,10.76663,20.40741
21,0.80000,15.82768,10.41346,20.32985
17,0.85000,15.67379,10.23158,20.67042
32,0.90000,15.32327,9.51785,20.15950
40,0.95000,15.61564,9.34606,21.07229
25,1.00000,15.07875,9.21941,21.39254
24,1.05000,15.16006,9.09017,20.16535
38,1.10000,14.71731,7.92540,19.93257
16,1.15000,14.96387,8.08227,22.02720
2,1.20000,14.12744,7.68701,21.11699
4,1.25000,14.21229,7.94308,21.47307
3,1.30000,12.75989,7.19187,21.46037
0,1.35000,14.01277,7.87023,21.28508
44,1.40000,14.46334,7.36869,23.29300
30,1.45000,13.95426,7.85364,21.82838
46,1.50000,14.23294,8.22062,23.31848
28,1.55000,14.26285,7.69139,26.34464
12,1.60000,12.35728,7.33316,22.56552
45,1.65000,12.85659,7.44142,22.21968
31,1.70000,13.08917,7.20708,24.67446
23,1.75000,12.22602,6.64063,24.34377
49,1.80000,14.22294,7.98449,27.35361
27,1.85000,15.28422,8.06945,55.87372
7,1.90000,17.22880,7.68548,108.86963
5,1.95000,17.54584,8.25556,199.55671
35,2.00000,15.97665,8.19470,61.61739
36,2.05000,17.67801,8.56292,135.73022
11,2.10000,14.53808,6.68091,75.08047
10,2.15000,21.67819,9.17594,309.50995
8,2.20000,19.59921,8.63780,229.89290
9,2.25000,25.72745,9.71205,336.07482
6,2.30000,20.76092,8.40389,202.90684
15,2.35000,18.96714,7.72332,152.63097
22,2.40000,22.94306,7.96883,431.89895
19,2.45000,27.51835,9.94821,308.08272
18,2.50000,27.46978,8.27773,334.63373


==> data/planning_times_cc.csv <==
3,4,5,6,7,8,9,10,11,12,13,14,15
0.08207106590271,0.189404964447021,0.269752264022827,0.495717287063599,0.836247682571411,0.824469327926636,1.1703634262085,1.89560723304749,2.7641806602478,2.3756000995636,2.22352504730225,3.50198340415955,4.61955094337463
0.083623647689819,0.186095952987671,0.256928443908691,0.506207704544067,0.82844877243042,0.906890869140625,1.16167187690735,1.98581790924072,2.79918336868286,2.32212495803833,2.21433663368225,3.48342418670654,4.57885336875916
0.0850830078125,0.181648254394531,0.25612211227417,0.521452188491821,0.852191925048828,0.879076719284058,1.1017701625824,1.92467141151428,2.81590414047241,2.29770112037659,2.23065185546875,3.45498061180115,4.56430792808533
0.08502459526062,0.183315753936768,0.25688099861145,0.518572330474854,0.807807683944702,0.839830636978149,1.1602029800415,1.96821427345276,2.76206803321838,2.29094266891479,2.24510073661804,3.46117353439331,4.55177712440491
0.120907306671143,0.184580087661743,0.259328126907349,0.503115177154541,0.796364307403564,0.855313062667847,1.19628739356995,2.07134866714478,2.77140498161316,2.29193067550659,2.22472548484802,3.44633078575134,4.54867839813232


==> data/planning_times_cc_mean.csv <==
horizon,mean_time
3,0.0913419246673584
4,0.18500900268554682
5,0.2598023891448974
6,0.5090129375457764
7,0.8242120742797852
8,0.8611161231994628
9,1.1580591678619399
10,1.969131898880006
11,2.7825482368469223
12,2.31565990447998
13,2.227667951583862
14,3.469578504562378
15,4.57263355255127


==> data/planning_times_mi.csv <==
3,4,5,6,7,8,9,10,11,12,13,14
0.844073057174683,1.86976599693298,1.49456691741943,1.08922982215881,2.08520340919495,4.72426176071167,4.1472795009613,5.68895792961121,9.48484706878662,12.1963467597961,20.2711441516876,28.2219669818878
0.793267965316772,1.87461924552917,1.4655339717865,1.09617018699646,2.06830930709839,4.90889859199524,4.41912031173706,5.86335396766663,9.54519987106323,12.3100161552429,20.2319042682648,28.4855365753174
0.807779788970947,1.87128782272339,1.46223163604736,1.09473967552185,2.06986355781555,4.86240434646606,4.25053787231445,5.84724903106689,9.53945326805115,12.4242243766785,20.2997810840607,28.4022126197815
0.800969839096069,1.86300992965698,1.4890615940094,1.07693791389465,2.06126189231873,4.92161440849304,4.41414475440979,5.77501535415649,9.48726630210876,12.2739808559418,20.2191696166992,28.2995059490204
0.797869205474854,1.87738847732544,1.4867308139801,1.0846164226532,2.04823303222656,4.88323450088501,4.21097302436829,5.76751327514648,9.77834844589233,12.2697050571442,20.2750880718231,28.2869739532471


==> data/planning_times_mi_mean.csv <==
horizon,mean_time
3,0.808791971206665
4,1.8712142944335919
5,1.479624986648558
6,1.088338804244994
7,2.0665742397308358
8,4.860082721710204
9,4.288411092758178
10,5.788417911529541
11,9.567022991180417
12,12.2948546409607
13,20.25941743850708
14,28.339239215850842


==> data/planning_with_obstacle.csv <==
idx,x_nom,y_nom,theta_nom,psi_nom,comp_time,x_opt,y_opt,theta_opt,x_pusher,y_pusher,x_obs,y_obs
0,0.33860,-0.44729,-3.13766,0.00000,0.02138,0.33863,-0.44728,-3.14735,0.39962,-0.44932,-0.00551,-0.40679
1,0.33813,-0.44729,-3.13758,0.03845,0.00798,0.33863,-0.44728,-3.14742,0.39938,-0.44889,-0.00551,-0.40679
2,0.33732,-0.44729,-3.13697,0.09179,0.00658,0.33855,-0.44725,-3.14656,0.39904,-0.44815,-0.00551,-0.40678
3,0.33646,-0.44730,-3.13572,0.13993,0.00637,0.33802,-0.44706,-3.14146,0.39826,-0.44723,-0.00550,-0.40679
4,0.33556,-0.44730,-3.13379,0.18425,0.00653,0.33762,-0.44694,-3.13777,0.39763,-0.44653,-0.00550,-0.40678
5,0.33460,-0.44731,-3.13118,0.22521,0.00641,0.33708,-0.44677,-3.13282,0.39680,-0.44574,-0.00550,-0.40677
6,0.33358,-0.44732,-3.12784,0.26074,0.00648,0.33633,-0.44665,-3.12484,0.39576,-0.44496,-0.00550,-0.40678
7,0.33251,-0.44734,-3.12380,0.28948,0.00699,0.33542,-0.44643,-3.11741,0.39460,-0.44420,-0.00550,-0.40678
8,0.33140,-0.44736,-3.11914,0.31253,0.00651,0.33452,-0.44621,-3.10946,0.39341,-0.44347,-0.00550,-0.40678
9,0.33024,-0.44739,-3.11392,0.33164,0.00676,0.33350,-0.44595,-3.10121,0.39209,-0.44276,-0.00550,-0.40679
10,0.32904,-0.44743,-3.10823,0.34820,0.00638,0.33242,-0.44576,-3.09357,0.39114,-0.44224,-0.00551,-0.40679
11,0.32782,-0.44747,-3.10207,0.36255,0.00726,0.33124,-0.44562,-3.08634,0.38957,-0.44150,-0.00550,-0.40679
12,0.32656,-0.44752,-3.09550,0.37458,0.00707,0.32997,-0.44544,-3.07693,0.38822,-0.44106,-0.00549,-0.40678
13,0.32528,-0.44759,-3.08859,0.38413,0.00692,0.32873,-0.44529,-3.07134,0.38675,-0.44035,-0.00550,-0.40679
14,0.32398,-0.44766,-3.08139,0.39093,0.00673,0.32739,-0.44512,-3.06299,0.38525,-0.43974,-0.00550,-0.40678
15,0.32267,-0.44774,-3.07400,0.39508,0.00667,0.32618,-0.44488,-3.05492,0.38380,-0.43913,-0.00549,-0.40678
16,0.32135,-0.44784,-3.06651,0.39678,0.00736,0.32481,-0.44484,-3.04805,0.38228,-0.43853,-0.00550,-0.40678
17,0.32004,-0.44794,-3.05901,0.39628,0.00766,0.32339,-0.44474,-3.04163,0.38064,-0.43794,-0.00550,-0.40679
18,0.31873,-0.44806,-3.05156,0.39404,0.00632,0.32191,-0.44458,-3.03627,0.37908,-0.43735,-0.00550,-0.40679
19,0.31743,-0.44818,-3.04422,0.39046,0.00601,0.32039,-0.44440,-3.02602,0.37763,-0.43684,-0.00550,-0.40678
20,0.31614,-0.44831,-3.03702,0.38593,0.00659,0.31884,-0.44447,-3.02165,0.37612,-0.43630,-0.00551,-0.40678
21,0.31487,-0.44845,-3.02999,0.38082,0.00853,0.31729,-0.44457,-3.01364,0.37426,-0.43576,-0.00551,-0.40678
22,0.31360,-0.44860,-3.02313,0.37540,0.00692,0.31567,-0.44450,-3.00424,0.37259,-0.43532,-0.00548,-0.40678
23,0.31235,-0.44876,-3.01644,0.36990,0.00714,0.31426,-0.44439,-2.99497,0.37089,-0.43465,-0.00551,-0.40679
24,0.31111,-0.44892,-3.00991,0.36451,0.00760,0.31269,-0.44437,-2.98551,0.36910,-0.43413,-0.00550,-0.40679
25,0.30988,-0.44909,-3.00353,0.35936,0.00718,0.31122,-0.44429,-2.97682,0.36734,-0.43350,-0.00551,-0.40678
26,0.30866,-0.44927,-2.99728,0.35453,0.00687,0.30968,-0.44427,-2.96718,0.36560,-0.43295,-0.00550,-0.40678
27,0.30744,-0.44945,-2.99115,0.35010,0.00701,0.30794,-0.44431,-2.95824,0.36390,-0.43244,-0.00550,-0.40679
28,0.30622,-0.44964,-2.98512,0.34610,0.00710,0.30633,-0.44433,-2.94890,0.36215,-0.43191,-0.00550,-0.40679
29,0.30501,-0.44984,-2.97917,0.34255,0.00710,0.30472,-0.44438,-2.94049,0.36021,-0.43130,-0.00550,-0.40679
30,0.30380,-0.45004,-2.97329,0.33947,0.00700,0.30302,-0.44434,-2.92835,0.35822,-0.43070,-0.00550,-0.40679
31,0.30259,-0.45026,-2.96746,0.33683,0.00763,0.30130,-0.44448,-2.91731,0.35613,-0.43013,-0.00550,-0.40678
32,0.30138,-0.45048,-2.96166,0.33463,0.00738,0.29961,-0.44449,-2.90513,0.35417,-0.42956,-0.00550,-0.40679
33,0.30017,-0.45071,-2.95588,0.33286,0.00760,0.29784,-0.44459,-2.89177,0.35186,-0.42897,-0.00550,-0.40678
34,0.29895,-0.45094,-2.95011,0.33149,0.00679,0.29595,-0.44487,-2.87803,0.34950,-0.42853,-0.00551,-0.40678
35,0.29772,-0.45119,-2.94432,0.33051,0.00865,0.29378,-0.44516,-2.86468,0.34730,-0.42813,-0.00550,-0.40679
36,0.29648,-0.45145,-2.93851,0.32987,0.00718,0.29160,-0.44538,-2.85397,0.34491,-0.42768,-0.00550,-0.40679
37,0.29524,-0.45171,-2.93266,0.32956,0.00733,0.28964,-0.44565,-2.83867,0.34228,-0.42724,-0.00550,-0.40679
38,0.29398,-0.45199,-2.92675,0.32956,0.00718,0.28740,-0.44597,-2.82298,0.33942,-0.42690,-0.00550,-0.40678
39,0.29272,-0.45227,-2.92078,0.32983,0.00775,0.28494,-0.44636,-2.80377,0.33636,-0.42667,-0.00550,-0.40679
40,0.29143,-0.45257,-2.91473,0.33034,0.00737,0.28236,-0.44693,-2.78921,0.33338,-0.42651,-0.00549,-0.40679
41,0.29014,-0.45288,-2.90858,0.33107,0.00766,0.27956,-0.44767,-2.77617,0.32965,-0.42645,-0.00549,-0.40678
42,0.28882,-0.45320,-2.90232,0.33198,0.00783,0.27679,-0.44834,-2.75810,0.32609,-0.42663,-0.00550,-0.40678
43,0.28748,-0.45354,-2.89594,0.33304,0.00745,0.27365,-0.44928,-2.73974,0.32259,-0.42695,-0.00549,-0.40678
44,0.28612,-0.45389,-2.88941,0.33422,0.00764,0.27020,-0.45051,-2.72202,0.31838,-0.42766,-0.00550,-0.40679
45,0.28474,-0.45426,-2.88274,0.33546,0.00755,0.26647,-0.45163,-2.70610,0.31381,-0.42858,-0.00550,-0.40679
46,0.28332,-0.45465,-2.87589,0.33674,0.00751,0.26268,-0.45304,-2.68892,0.30909,-0.42979,-0.00550,-0.40679
47,0.28188,-0.45505,-2.86885,0.33800,0.00745,0.25843,-0.45496,-2.67402,0.30397,-0.43147,-0.00548,-0.40677
48,0.28041,-0.45548,-2.86161,0.33919,0.00736,0.25411,-0.45680,-2.65909,0.29911,-0.43322,-0.00550,-0.40680
49,0.27889,-0.45593,-2.85414,0.34024,0.00724,0.24966,-0.45885,-2.65064,0.29435,-0.43508,-0.00551,-0.40680
50,0.27734,-0.45641,-2.84643,0.34111,0.00765,0.24558,-0.46067,-2.64470,0.29022,-0.43669,-0.00549,-0.40679
51,0.27573,-0.45691,-2.83845,0.34170,0.00667,0.24118,-0.46253,-2.63755,0.28639,-0.43817,-0.00550,-0.40678
52,0.27408,-0.45744,-2.83020,0.34194,0.00706,0.23713,-0.46427,-2.63207,0.28210,-0.43971,-0.00549,-0.40678
53,0.27237,-0.45801,-2.82164,0.34175,0.00681,0.23300,-0.46619,-2.62484,0.27754,-0.44129,-0.00550,-0.40679
54,0.27060,-0.45862,-2.81276,0.34100,0.00710,0.22878,-0.46818,-2.61507,0.27260,-0.44304,-0.00550,-0.40679
55,0.26877,-0.45927,-2.80356,0.33961,0.00731,0.22459,-0.47040,-2.60407,0.26736,-0.44499,-0.00550,-0.40680
56,0.26685,-0.45996,-2.79400,0.33744,0.00874,0.21983,-0.47287,-2.59004,0.26149,-0.44738,-0.00550,-0.40680
57,0.26486,-0.46071,-2.78408,0.33435,0.00848,0.21495,-0.47556,-2.57620,0.25514,-0.45020,-0.00550,-0.40679
58,0.26278,-0.46152,-2.77381,0.33022,0.00799,0.20964,-0.47875,-2.56094,0.24881,-0.45336,-0.00550,-0.40679
59,0.26060,-0.46239,-2.76319,0.32482,0.00853,0.20388,-0.48239,-2.54630,0.24249,-0.45724,-0.00550,-0.40679
60,0.25832,-0.46333,-2.75226,0.31803,0.00731,0.19765,-0.48683,-2.54224,0.23614,-0.46467,-0.00550,-0.40679
61,0.25593,-0.46435,-2.74106,0.30961,0.00730,0.19107,-0.49244,-2.55326,0.22841,-0.47145,-0.00549,-0.40679
62,0.25343,-0.46545,-2.72967,0.29931,0.00734,0.18390,-0.49789,-2.56332,0.22060,-0.47871,-0.00550,-0.40679
63,0.25082,-0.46664,-2.71818,0.28694,0.00728,0.17634,-0.50352,-2.57586,0.21197,-0.48651,-0.00550,-0.40678
64,0.24810,-0.46791,-2.70676,0.27214,0.00758,0.16816,-0.50953,-2.59281,0.20257,-0.49485,-0.00551,-0.40679
65,0.24527,-0.46928,-2.69559,0.25461,0.00719,0.15940,-0.51591,-2.60746,0.19275,-0.50370,-0.00550,-0.40679
66,0.24236,-0.47073,-2.68488,0.23405,0.00760,0.15042,-0.52274,-2.62417,0.18398,-0.51191,-0.00549,-0.40678
67,0.23938,-0.47225,-2.67496,0.20983,0.00736,0.14095,-0.52964,-2.64530,0.17504,-0.52012,-0.00550,-0.40678
68,0.23636,-0.47384,-2.66608,0.18174,0.00782,0.13133,-0.53664,-2.66409,0.16524,-0.52927,-0.00550,-0.40678
69,0.23333,-0.47546,-2.65856,0.14945,0.00718,0.12159,-0.54363,-2.67541,0.15585,-0.53882,-0.00550,-0.40679
70,0.23033,-0.47709,-2.65271,0.11344,0.00717,0.11208,-0.55065,-2.69238,0.14704,-0.54845,-0.00550,-0.40679
71,0.22739,-0.47871,-2.64862,0.07606,0.00659,0.10240,-0.55708,-2.72061,0.13751,-0.55795,-0.00550,-0.40679
72,0.22452,-0.48030,-2.64631,0.04211,0.00688,0.09210,-0.56395,-2.75268,0.12772,-0.56746,-0.00551,-0.40680
73,0.22173,-0.48186,-2.64542,0.01562,0.00675,0.08183,-0.57069,-2.77815,0.11829,-0.57660,-0.00551,-0.40679
74,0.21899,-0.48339,-2.64555,-0.00253,0.00676,0.07185,-0.57700,-2.80603,0.10984,-0.58450,-0.00550,-0.40678
75,0.21628,-0.48490,-2.64633,-0.01196,0.00680,0.06143,-0.58327,-2.82438,0.10163,-0.59226,-0.00550,-0.40679
76,0.21357,-0.48641,-2.64741,-0.01337,0.00660,0.05093,-0.58949,-2.85002,0.09026,-0.60323,-0.00550,-0.40679
77,0.21083,-0.48793,-2.64845,-0.00721,0.00735,0.03985,-0.59526,-2.88231,0.07774,-0.61299,-0.00553,-0.40680
78,0.20802,-0.48948,-2.64915,0.00543,0.00687,0.02805,-0.60116,-2.90676,0.06504,-0.62273,-0.00549,-0.40678
79,0.20510,-0.49109,-2.64926,0.02296,0.00665,0.01609,-0.60671,-2.93312,0.05133,-0.63249,-0.00549,-0.40677
80,0.20203,-0.49280,-2.64848,0.04378,0.00601,0.00356,-0.61190,-2.98837,0.03794,-0.63975,-0.00550,-0.40679
81,0.19873,-0.49463,-2.64660,0.06571,0.00613,-0.00976,-0.61632,-3.03692,0.01965,-0.64797,-0.00549,-0.40678
82,0.19517,-0.49663,-2.64341,0.08657,0.00631,-0.02385,-0.62050,-3.08768,0.00506,-0.65336,-0.00549,-0.40677
83,0.19124,-0.49886,-2.63870,0.10396,0.00682,-0.03803,-0.62409,-3.13982,-0.00988,-0.65816,-0.00551,-0.40672
84,0.18691,-0.50135,-2.63253,0.11586,0.00639,-0.05253,-0.62708,-3.19771,-0.02714,-0.66232,-0.00552,-0.40666
85,0.18211,-0.50418,-2.62506,0.12018,0.00646,-0.06743,-0.62909,-3.25697,-0.04725,-0.65834,-0.00552,-0.40666
86,0.17683,-0.50735,-2.61685,0.11544,0.00684,-0.08351,-0.62982,-3.31956,-0.06071,-0.66486,-0.00553,-0.40666
87,0.17113,-0.51085,-2.60878,0.10102,0.00648,-0.09715,-0.62970,-3.38390,-0.08031,-0.65704,-0.00552,-0.40663
88,0.16507,-0.51466,-2.60210,0.07628,0.00733,-0.11316,-0.62770,-3.45771,-0.09570,-0.65101,-0.00552,-0.40653
89,0.15871,-0.51872,-2.59805,0.04248,0.00729,-0.12783,-0.62437,-3.52266,-0.10690,-0.64619,-0.00553,-0.40653
90,0.15209,-0.52298,-2.59784,0.00128,0.00785,-0.14189,-0.61984,-3.56160,-0.12231,-0.63945,-0.00552,-0.40653
91,0.14516,-0.52745,-2.60268,-0.04444,0.01121,-0.15579,-0.61455,-3.57930,-0.13483,-0.63492,-0.00553,-0.40652
92,0.13782,-0.53212,-2.61334,-0.09044,0.00706,-0.16927,-0.60969,-3.60657,-0.14784,-0.62983,-0.00561,-0.40642
93,0.12992,-0.53703,-2.63073,-0.13144,0.00736,-0.18229,-0.60458,-3.63755,-0.16016,-0.62473,-0.00574,-0.40628
94,0.12137,-0.54212,-2.65475,-0.16143,0.01468,-0.19482,-0.59898,-3.66609,-0.17191,-0.61883,-0.00562,-0.40652
95,0.11217,-0.54732,-2.68413,-0.17577,0.00966,-0.20691,-0.59329,-3.69318,-0.18299,-0.61160,-0.00618,-0.40583
96,0.10175,-0.55279,-2.71894,-0.18344,0.00828,-0.21836,-0.58717,-3.70507,-0.19137,-0.60583,-0.00569,-0.40652
97,0.09151,-0.55773,-2.75400,-0.19485,0.01030,-0.22939,-0.58140,-3.70899,-0.20190,-0.59864,-0.00563,-0.40659
98,0.08081,-0.56243,-2.79214,-0.20787,0.01321,-0.23964,-0.57557,-3.71348,-0.20942,-0.59295,-0.00566,-0.40647
99,0.06902,-0.56707,-2.83604,-0.22085,0.00748,-0.24949,-0.57004,-3.70957,-0.21665,-0.58751,-0.00564,-0.40672
100,0.05815,-0.57081,-2.87779,-0.23275,0.01035,-0.25883,-0.56417,-3.71013,-0.22406,-0.58159,-0.00562,-0.40676
101,0.04787,-0.57386,-2.91838,-0.24305,0.01001,-0.26723,-0.55854,-3.70523,-0.23055,-0.57598,-0.00561,-0.40679
102,0.03812,-0.57631,-2.95765,-0.25151,0.00993,-0.27420,-0.55420,-3.70081,-0.23537,-0.57187,-0.00561,-0.40679
103,0.02867,-0.57830,-2.99627,-0.25795,0.01052,-0.28236,-0.54843,-3.68899,-0.24240,-0.56566,-0.00552,-0.40685
104,0.01961,-0.57981,-3.03347,-0.26217,0.01272,-0.28920,-0.54398,-3.67547,-0.24685,-0.56199,-0.00552,-0.40686
105,0.01092,-0.58090,-3.06899,-0.26429,0.01234,-0.29558,-0.53965,-3.66383,-0.25213,-0.55738,-0.00550,-0.40689
106,0.00248,-0.58163,-3.10301,-0.26437,0.01153,-0.30113,-0.53581,-3.65133,-0.25594,-0.55398,-0.00551,-0.40690
107,-0.00581,-0.58201,-3.13565,-0.26250,0.01169,-0.30642,-0.53233,-3.63333,-0.26006,-0.55050,-0.00552,-0.40690
108,-0.01403,-0.58209,-3.16701,-0.25884,0.01124,-0.31151,-0.52914,-3.62354,-0.26386,-0.54733,-0.00557,-0.40699
109,-0.02225,-0.58184,-3.19712,-0.25342,0.01434,-0.31593,-0.52620,-3.60529,-0.26767,-0.54415,-0.00552,-0.40691
110,-0.03053,-0.58130,-3.22606,-0.24645,0.00811,-0.32020,-0.52346,-3.58962,-0.27127,-0.54122,-0.00551,-0.40689
111,-0.03884,-0.58047,-3.25367,-0.23808,0.00719,-0.32402,-0.52110,-3.57216,-0.27467,-0.53852,-0.00551,-0.40689
112,-0.04718,-0.57936,-3.27981,-0.22844,0.00710,-0.32735,-0.51910,-3.55884,-0.27680,-0.53691,-0.00552,-0.40690
113,-0.05558,-0.57799,-3.30453,-0.21779,0.00707,-0.33148,-0.51679,-3.54281,-0.28014,-0.53438,-0.00554,-0.40690
114,-0.06404,-0.57636,-3.32780,-0.20626,0.00763,-0.33496,-0.51485,-3.52886,-0.28341,-0.53202,-0.00557,-0.40688
115,-0.07258,-0.57449,-3.34957,-0.19404,0.01327,-0.33821,-0.51309,-3.52222,-0.28640,-0.52982,-0.00558,-0.40684
116,-0.08120,-0.57238,-3.36984,-0.18131,0.00782,-0.34151,-0.51122,-3.51500,-0.28924,-0.52763,-0.00555,-0.40686
117,-0.08989,-0.57006,-3.38846,-0.16821,0.00800,-0.34447,-0.50961,-3.50860,-0.29201,-0.52552,-0.00557,-0.40684
118,-0.09865,-0.56753,-3.40544,-0.15490,0.00744,-0.34743,-0.50807,-3.50292,-0.29472,-0.52348,-0.00555,-0.40685
119,-0.10746,-0.56481,-3.42073,-0.14153,0.00727,-0.35024,-0.50647,-3.49557,-0.29714,-0.52169,-0.00554,-0.40686
120,-0.11631,-0.56193,-3.43424,-0.12825,0.00676,-0.35301,-0.50522,-3.48635,-0.29990,-0.51979,-0.00550,-0.40686
121,-0.12517,-0.55890,-3.44601,-0.11517,0.00667,-0.35574,-0.50374,-3.48024,-0.30167,-0.51852,-0.00549,-0.40684
122,-0.13403,-0.55576,-3.45599,-0.10241,0.00948,-0.35831,-0.50248,-3.47215,-0.30416,-0.51685,-0.00549,-0.40684
123,-0.14283,-0.55253,-3.46424,-0.09007,0.00718,-0.36087,-0.50131,-3.46158,-0.30645,-0.51537,-0.00550,-0.40684
124,-0.15157,-0.54924,-3.47083,-0.07821,0.00793,-0.36321,-0.50029,-3.45504,-0.30870,-0.51397,-0.00550,-0.40695
125,-0.16019,-0.54593,-3.47576,-0.06693,0.00697,-0.36557,-0.49923,-3.44760,-0.31078,-0.51267,-0.00550,-0.40689
126,-0.16867,-0.54263,-3.47922,-0.05624,0.00735,-0.36777,-0.49825,-3.44031,-0.31283,-0.51147,-0.00550,-0.40688
127,-0.17698,-0.53937,-3.48131,-0.04620,0.00718,-0.36984,-0.49733,-3.43395,-0.31473,-0.51034,-0.00551,-0.40682
128,-0.18508,-0.53617,-3.48214,-0.03682,0.00845,-0.37195,-0.49645,-3.42804,-0.31625,-0.50945,-0.00551,-0.40681
129,-0.19296,-0.53305,-3.48189,-0.02810,0.01064,-0.37385,-0.49571,-3.42143,-0.31823,-0.50833,-0.00552,-0.40681
130,-0.20058,-0.53004,-3.48068,-0.02006,0.01179,-0.37554,-0.49494,-3.41500,-0.31952,-0.50755,-0.00551,-0.40681
131,-0.20794,-0.52714,-3.47868,-0.01267,0.00770,-0.37727,-0.49436,-3.41228,-0.32120,-0.50668,-0.00551,-0.40682
132,-0.21504,-0.52437,-3.47603,-0.00592,0.00804,-0.37902,-0.49373,-3.41254,-0.32279,-0.50560,-0.00551,-0.40682
133,-0.22184,-0.52173,-3.47284,0.00020,0.00727,-0.38064,-0.49299,-3.40970,-0.32429,-0.50461,-0.00551,-0.40681
134,-0.22838,-0.51923,-3.46924,0.00574,0.00666,-0.38210,-0.49240,-3.40317,-0.32568,-0.50366,-0.00551,-0.40681
135,-0.23463,-0.51686,-3.46534,0.01071,0.00662,-0.38356,-0.49180,-3.39502,-0.32702,-0.50272,-0.00552,-0.40683
136,-0.24061,-0.51463,-3.46122,0.01513,0.00672,-0.38496,-0.49131,-3.38969,-0.32827,-0.50172,-0.00551,-0.40681
137,-0.24632,-0.51252,-3.45696,0.01905,0.00812,-0.38629,-0.49068,-3.38422,-0.32929,-0.50088,-0.00551,-0.40682
138,-0.25178,-0.51054,-3.45263,0.02249,0.00806,-0.38776,-0.49001,-3.37713,-0.33063,-0.49961,-0.00552,-0.40682
139,-0.25699,-0.50867,-3.44827,0.02549,0.00609,-0.38924,-0.48936,-3.36777,-0.33200,-0.49822,-0.00552,-0.40682
140,-0.26197,-0.50691,-3.44394,0.02808,0.00685,-0.39098,-0.48869,-3.35828,-0.33352,-0.49656,-0.00551,-0.40681
141,-0.26673,-0.50526,-3.43966,0.03027,0.00678,-0.39257,-0.48795,-3.34807,-0.33636,-0.49418,-0.00551,-0.40681
142,-0.27129,-0.50370,-3.43546,0.03211,0.00693,-0.39401,-0.48734,-3.34177,-0.33383,-0.49330,-0.00551,-0.40681
143,-0.27566,-0.50222,-3.43136,0.03362,0.00677,-0.39399,-0.48732,-3.34133,-0.33383,-0.49330,-0.00551,-0.40682
144,-0.27984,-0.50083,-3.42737,0.03481,0.00675,-0.39399,-0.48734,-3.34132,-0.33383,-0.49330,-0.00551,-0.40682
145,-0.28385,-0.49952,-3.42351,0.03573,0.01009,-0.39399,-0.48735,-3.34031,-0.33383,-0.49330,-0.00551,-0.40681
146,-0.28770,-0.49828,-3.41980,0.03639,0.00902,-0.39402,-0.48738,-3.34014,-0.33383,-0.49330,-0.00552,-0.40683
147,-0.29140,-0.49710,-3.41622,0.03681,0.00643,-0.39401,-0.48743,-3.33950,-0.33383,-0.49330,-0.00552,-0.40682
148,-0.29495,-0.49599,-3.41279,0.03703,0.00641,-0.39401,-0.48742,-3.33929,-0.33383,-0.49330,-0.00551,-0.40682
149,-0.29837,-0.49493,-3.40951,0.03705,0.00639,-0.39402,-0.48743,-3.33948,-0.33383,-0.49330,-0.00551,-0.40682
150,-0.30166,-0.49392,-3.40637,0.03691,0.00622,-0.39401,-0.48743,-3.33914,-0.33383,-0.49330,-0.00551,-0.40682
151,-0.30483,-0.49296,-3.40338,0.03662,0.00658,-0.39401,-0.48742,-3.33918,-0.33383,-0.49330,-0.00551,-0.40681
152,-0.30788,-0.49205,-3.40054,0.03620,0.00657,-0.39402,-0.48743,-3.33952,-0.33383,-0.49330,-0.00551,-0.40681
153,-0.31083,-0.49118,-3.39783,0.03567,0.00623,-0.39401,-0.48742,-3.33935,-0.33383,-0.49330,-0.00551,-0.40681
154,-0.31367,-0.49036,-3.39526,0.03503,0.00624,-0.39403,-0.48747,-3.33991,-0.33383,-0.49330,-0.00552,-0.40682
155,-0.31642,-0.48956,-3.39282,0.03431,0.00646,-0.39401,-0.48742,-3.33920,-0.33383,-0.49330,-0.00552,-0.40682
156,-0.31908,-0.48881,-3.39051,0.03352,0.00602,-0.39400,-0.48743,-3.33924,-0.33383,-0.49330,-0.00551,-0.40682
157,-0.32165,-0.48808,-3.38832,0.03267,0.00630,-0.39400,-0.48742,-3.33936,-0.33383,-0.49330,-0.00551,-0.40682
158,-0.32414,-0.48738,-3.38625,0.03176,0.00628,-0.39400,-0.48743,-3.33932,-0.33383,-0.49330,-0.00551,-0.40681
159,-0.32655,-0.48672,-3.38429,0.03080,0.00666,-0.39402,-0.48744,-3.33965,-0.33383,-0.49330,-0.00552,-0.40682
160,-0.32889,-0.48608,-3.38244,0.02980,0.00603,-0.39401,-0.48743,-3.33945,-0.33383,-0.49330,-0.00552,-0.40682
161,-0.33116,-0.48546,-3.38068,0.02877,0.00632,-0.39401,-0.48742,-3.33939,-0.33383,-0.49330,-0.00552,-0.40681
162,-0.33336,-0.48487,-3.37903,0.02771,0.00642,-0.39401,-0.48742,-3.33941,-0.33383,-0.49330,-0.00551,-0.40682
163,-0.33550,-0.48429,-3.37747,0.02662,0.00662,-0.39401,-0.48743,-3.33955,-0.33383,-0.49330,-0.00554,-0.40684
164,-0.33757,-0.48374,-3.37601,0.02551,0.00643,-0.39401,-0.48742,-3.33927,-0.33383,-0.49330,-0.00551,-0.40683
165,-0.33959,-0.48321,-3.37462,0.02438,0.00633,-0.39400,-0.48743,-3.33933,-0.33383,-0.49330,-0.00551,-0.40681
166,-0.34156,-0.48270,-3.37332,0.02322,0.00619,-0.39402,-0.48742,-3.33926,-0.33383,-0.49330,-0.00551,-0.40681
167,-0.34347,-0.48220,-3.37210,0.02205,0.00660,-0.39401,-0.48742,-3.33962,-0.33383,-0.49330,-0.00551,-0.40681
168,-0.34533,-0.48172,-3.37095,0.02085,0.00714,-0.39401,-0.48742,-3.33934,-0.33383,-0.49330,-0.00551,-0.40681
169,-0.34714,-0.48126,-3.36988,0.01964,0.00623,-0.39401,-0.48742,-3.33915,-0.33383,-0.49330,-0.00552,-0.40682
170,-0.34891,-0.48081,-3.36888,0.01841,0.00638,-0.39402,-0.48743,-3.33948,-0.33383,-0.49330,-0.00551,-0.40681
171,-0.35063,-0.48037,-3.36794,0.01716,0.00658,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
172,-0.35231,-0.47995,-3.36706,0.01589,0.00753,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
173,-0.35395,-0.47954,-3.36625,0.01460,0.00684,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
174,-0.35555,-0.47915,-3.36550,0.01330,0.00679,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
175,-0.35711,-0.47876,-3.36480,0.01198,0.00716,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
176,-0.35863,-0.47838,-3.36416,0.01064,0.00625,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
177,-0.36012,-0.47802,-3.36358,0.00929,0.00787,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
178,-0.36157,-0.47766,-3.36304,0.00793,0.01336,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
179,-0.36300,-0.47732,-3.36255,0.00656,0.00754,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
180,-0.36439,-0.47698,-3.36211,0.00519,0.00699,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
181,-0.36575,-0.47665,-3.36172,0.00383,0.00740,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
182,-0.36708,-0.47633,-3.36137,0.00249,0.01256,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
183,-0.36839,-0.47602,-3.36106,0.00117,0.00730,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
184,-0.36967,-0.47572,-3.36078,-0.00010,0.00699,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
185,-0.37092,-0.47542,-3.36054,-0.00131,0.00754,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
186,-0.37215,-0.47513,-3.36034,-0.00243,0.00917,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
187,-0.37336,-0.47484,-3.36016,-0.00344,0.00712,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
188,-0.37454,-0.47457,-3.36001,-0.00429,0.00740,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
189,-0.37570,-0.47429,-3.35988,-0.00494,0.00727,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
190,-0.37684,-0.47403,-3.35976,-0.00533,0.00700,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
191,-0.37795,-0.47376,-3.35966,-0.00540,0.00757,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
192,-0.37905,-0.47351,-3.35956,-0.00507,0.00687,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
193,-0.38013,-0.47326,-3.35946,-0.00425,0.00703,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
194,-0.38119,-0.47301,-3.35935,-0.00282,0.00710,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
195,-0.38224,-0.47276,-3.35923,-0.00068,0.00649,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
196,-0.38327,-0.47252,-3.35907,0.00236,0.00648,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
197,-0.38429,-0.47229,-3.35887,0.00646,0.00681,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
198,-0.38530,-0.47206,-3.35862,0.01178,0.00662,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
199,-0.38630,-0.47183,-3.35829,0.01866,0.00716,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
200,-0.38729,-0.47160,-3.35787,0.02727,0.00722,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
201,-0.38828,-0.47137,-3.35732,0.03801,0.00656,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
202,-0.38926,-0.47115,-3.35662,0.05127,0.00539,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
203,-0.39024,-0.47092,-3.35574,0.06744,0.00650,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
204,-0.39122,-0.47070,-3.35462,0.08718,0.00657,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
205,-0.39220,-0.47048,-3.35322,0.11100,0.00659,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
206,-0.39317,-0.47027,-3.35148,0.13956,0.00666,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
207,-0.39414,-0.47005,-3.34933,0.17383,0.00670,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
208,-0.39511,-0.46984,-3.34669,0.21439,0.00630,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
209,-0.39607,-0.46964,-3.34346,0.26234,0.00645,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
210,-0.39703,-0.46943,-3.33952,0.31856,0.00665,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
211,-0.39798,-0.46924,-3.33478,0.38380,0.00677,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
212,-0.39893,-0.46905,-3.32901,0.45957,0.00645,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
213,-0.39987,-0.46886,-3.32202,0.54617,0.00603,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
214,-0.40078,-0.46869,-3.31375,0.64385,0.00622,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
215,-0.40160,-0.46855,-3.30453,0.75266,0.00667,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
216,-0.40231,-0.46843,-3.29468,0.87211,0.00852,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
217,-0.40290,-0.46834,-3.28419,1.00353,0.00805,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
218,-0.45479,-0.50473,0.01250,1.02834,0.00922,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681
219,-0.35000,-0.45000,3.14105,1.00212,0.00957,-0.39402,-0.48741,-3.33949,-0.33383,-0.49330,-0.00551,-0.40681


==> data/planning_with_obstacles_state.csv <==
,x_slider,y_slider,theta_slider,psi_pusher,x_pusher,y_pusher
0,0.00000,0.00000,-0.00000,-0.00000,-0.04500,0.00000
1,0.00191,-0.00038,0.00971,0.10259,-0.04305,-0.00442
2,0.00712,-0.00076,0.03418,0.19052,-0.03762,-0.00904
3,0.01323,-0.00110,0.07794,0.27546,-0.03086,-0.01446
4,0.02035,-0.00123,0.14628,0.35603,-0.02227,-0.02066
5,0.02843,-0.00085,0.24285,0.43002,-0.01139,-0.02726
6,0.03718,0.00041,0.36765,0.49378,0.00196,-0.03334
7,0.04618,0.00294,0.51714,0.54153,0.01747,-0.03760
8,0.05493,0.00701,0.68425,0.56566,0.03410,-0.03865
9,0.06290,0.01269,0.85798,0.56206,0.05014,-0.03577
10,0.06963,0.01982,1.02579,0.53566,0.06407,-0.02943
11,0.07488,0.02808,1.17876,0.49454,0.07513,-0.02072
12,0.07863,0.03711,1.31292,0.44460,0.08327,-0.01065
13,0.08097,0.04661,1.42731,0.38954,0.08875,0.00002
14,0.08208,0.05635,1.52230,0.33170,0.09194,0.01082
15,0.08218,0.06621,1.59869,0.27268,0.09322,0.02150
16,0.08144,0.07609,1.65742,0.21365,0.09290,0.03191
17,0.08007,0.08597,1.69938,0.15556,0.09129,0.04204
18,0.07825,0.09585,1.72548,0.09923,0.08862,0.05192
19,0.07613,0.10575,1.73662,0.04541,0.08512,0.06163
20,0.07388,0.11569,1.73375,-0.00520,0.08100,0.07126
21,0.07165,0.12572,1.71790,-0.05191,0.07645,0.08094
22,0.06959,0.13585,1.69020,-0.09409,0.07167,0.09078
23,0.06783,0.14611,1.65193,-0.13121,0.06688,0.10089
24,0.06650,0.15651,1.60447,-0.16287,0.06227,0.11134
25,0.06571,0.16703,1.54931,-0.18885,0.05805,0.12219
26,0.06555,0.17765,1.48799,-0.20920,0.05442,0.13342
27,0.06611,0.18833,1.42199,-0.22420,0.05154,0.14501
28,0.06743,0.19900,1.35268,-0.23434,0.04953,0.15688
29,0.06955,0.20962,1.28122,-0.24027,0.04848,0.16894
30,0.07248,0.22012,1.20853,-0.24266,0.04843,0.18111
31,0.07621,0.23043,1.13525,-0.24214,0.04938,0.19328
32,0.08072,0.24051,1.06182,-0.23925,0.05133,0.20537
33,0.08598,0.25029,0.98850,-0.23438,0.05425,0.21731
34,0.09196,0.25974,0.91553,-0.22772,0.05810,0.22900
35,0.09862,0.26880,0.84329,-0.21936,0.06287,0.24039
36,0.10595,0.27743,0.77251,-0.20927,0.06854,0.25134
37,0.11392,0.28556,0.70444,-0.19746,0.07509,0.26175
38,0.12249,0.29313,0.64072,-0.18406,0.08252,0.27145
39,0.13161,0.30010,0.58292,-0.16937,0.09074,0.28033
40,0.14119,0.30648,0.53165,-0.15379,0.09965,0.28834
41,0.15113,0.31232,0.48622,-0.13772,0.10907,0.29558
42,0.16132,0.31772,0.44529,-0.12138,0.11887,0.30219
43,0.17171,0.32276,0.40756,-0.10481,0.12893,0.30831
44,0.18223,0.32751,0.37209,-0.08777,0.13919,0.31402
45,0.19287,0.33199,0.33834,-0.06979,0.14961,0.31937
46,0.20361,0.33626,0.30622,-0.05014,0.16017,0.32437
47,0.21443,0.34031,0.27612,-0.02789,0.17087,0.32898
48,0.22533,0.34418,0.24895,-0.00192,0.18170,0.33315
49,0.23629,0.34787,0.22615,0.02894,0.19267,0.33679
50,0.24731,0.35141,0.20965,0.06579,0.20378,0.33979
51,0.25837,0.35485,0.20185,0.10946,0.21505,0.34206
52,0.26943,0.35826,0.20554,0.16035,0.22654,0.34354
53,0.28048,0.36173,0.22389,0.21839,0.23833,0.34417
54,0.29146,0.36538,0.26047,0.28312,0.25060,0.34395
55,0.30231,0.36933,0.31957,0.35378,0.26365,0.34292
56,0.31297,0.37371,0.40687,0.42943,0.27799,0.34118
57,0.32337,0.37860,0.53108,0.50914,0.29447,0.33896
58,0.33347,0.38408,0.70378,0.59192,0.31439,0.33702
59,0.34297,0.39064,0.92920,0.67653,0.33855,0.33777
60,0.35114,0.39891,1.20467,0.76088,0.36614,0.34496
61,0.35698,0.40904,1.53066,0.84056,0.39424,0.36250
62,0.35941,0.42054,1.90960,0.90269,0.41620,0.39284
63,0.35747,0.43219,2.33595,0.92168,0.42191,0.43168
64,0.35089,0.44201,2.77838,0.92322,0.40940,0.46928
65,0.34075,0.44807,3.22147,0.88619,0.38219,0.49440
66,0.32906,0.44914,3.63248,0.79193,0.35203,0.50163
67,0.31815,0.44544,3.97304,0.68717,0.32725,0.49804
68,0.30950,0.43841,4.24498,0.57876,0.30936,0.48889
69,0.30369,0.42971,4.44948,0.46864,0.29828,0.47777
70,0.30067,0.42090,4.58498,0.35764,0.29342,0.46720
71,0.29965,0.41297,4.66116,0.24614,0.29317,0.45836
72,0.29957,0.40607,4.69820,0.13434,0.29548,0.45113
73,0.29986,0.39996,4.70964,0.02235,0.29920,0.44496
74,0.29985,0.39109,4.71412,0.02217,0.29900,0.43608


==> data/planning_without_obstacles_state.csv <==
,x_slider,y_slider,theta_slider,psi_pusher,x_pusher,y_pusher
0,0.00000,0.00000,0.00000,0.00000,-0.04500,0.00000
1,0.00008,-0.00002,0.00040,0.10495,-0.04492,-0.00372
2,0.01154,-0.00207,0.08343,0.18828,-0.03275,-0.01247
3,0.02322,-0.00295,0.18650,0.25648,-0.01930,-0.02032
4,0.03485,-0.00189,0.29221,0.30474,-0.00508,-0.02540
5,0.04593,0.00176,0.37775,0.33072,0.00853,-0.02600
6,0.05641,0.00704,0.45339,0.33600,0.02131,-0.02366
7,0.06636,0.01335,0.52383,0.32403,0.03327,-0.01934
8,0.07570,0.02059,0.58312,0.30317,0.04417,-0.01332
9,0.08456,0.02846,0.63330,0.28147,0.05427,-0.00633
10,0.09309,0.03666,0.67996,0.24037,0.06349,0.00169
11,0.10113,0.04537,0.70941,0.21485,0.07196,0.01026
12,0.10888,0.05432,0.73000,0.19954,0.08007,0.01904
13,0.11643,0.06348,0.74496,0.18937,0.08790,0.02804
14,0.12382,0.07270,0.75686,0.18094,0.09551,0.03715
15,0.13112,0.08198,0.76707,0.17130,0.10292,0.04639
16,0.13808,0.09171,0.76348,0.15770,0.10942,0.05658
17,0.14531,0.10104,0.76630,0.14926,0.11653,0.06604
18,0.15270,0.11024,0.77292,0.13840,0.12389,0.07533
19,0.15955,0.12020,0.75526,0.13187,0.12997,0.08597
20,0.16005,0.12086,0.75452,0.12718,0.13033,0.08677
21,0.16061,0.12159,0.75360,0.12262,0.13074,0.08765
22,0.16115,0.12230,0.75265,0.11873,0.13116,0.08850
23,0.16162,0.12290,0.75188,0.11538,0.13152,0.08920
24,0.16207,0.12348,0.75120,0.11246,0.13188,0.08988
25,0.16257,0.12411,0.75038,0.10993,0.13229,0.09060
26,0.16306,0.12472,0.74961,0.10772,0.13270,0.09129
27,0.16354,0.12532,0.74892,0.10581,0.13311,0.09196
28,0.16402,0.12591,0.74828,0.10433,0.13354,0.09261
29,0.16451,0.12651,0.74774,0.10315,0.13398,0.09325
30,0.16501,0.12710,0.74729,0.10183,0.13443,0.09389
31,0.16552,0.12770,0.74691,0.10061,0.13490,0.09454
32,0.16605,0.12832,0.74663,0.09945,0.13539,0.09519
33,0.16660,0.12896,0.74648,0.09835,0.13592,0.09586
34,0.16720,0.12963,0.74648,0.09748,0.13649,0.09656
35,0.16785,0.13035,0.74671,0.09655,0.13713,0.09729
36,0.16859,0.13114,0.74729,0.09537,0.13785,0.09810
37,0.16949,0.13208,0.74838,0.09342,0.13874,0.09906
38,0.17328,0.13692,0.73825,0.07832,0.14184,0.10460
39,0.18057,0.14639,0.70847,0.05440,0.14764,0.11566
40,0.19090,0.15242,0.77921,0.03135,0.15966,0.12002
41,0.20071,0.15925,0.84028,0.01376,0.17104,0.12541
42,0.20797,0.16847,0.82552,0.00379,0.17755,0.13531
43,0.21522,0.17770,0.80295,0.00730,0.18415,0.14515
44,0.22250,0.18696,0.77466,0.01994,0.19082,0.15499
45,0.22987,0.19618,0.74421,0.03838,0.19768,0.16471
46,0.23743,0.20531,0.71511,0.06540,0.20495,0.17407
47,0.24517,0.21431,0.69087,0.09353,0.21258,0.18311
48,0.25307,0.22319,0.67304,0.11997,0.22052,0.19184
49,0.26111,0.23198,0.66186,0.14368,0.22872,0.20032
50,0.26923,0.24070,0.65710,0.15780,0.23700,0.20880
51,0.27738,0.24939,0.65625,0.16772,0.24535,0.21724
52,0.28555,0.25810,0.65833,0.17694,0.25378,0.22561
53,0.29370,0.26681,0.66344,0.18756,0.26234,0.23387
54,0.30184,0.27556,0.67238,0.20118,0.27108,0.24195
55,0.30992,0.28436,0.68661,0.21908,0.28006,0.24981
56,0.31794,0.29324,0.70827,0.24343,0.28942,0.25736
57,0.32586,0.30222,0.74056,0.27657,0.29934,0.26453
58,0.33361,0.31135,0.78804,0.31979,0.31009,0.27127
59,0.34112,0.32069,0.85611,0.37466,0.32202,0.27769
60,0.34824,0.33033,0.95170,0.44056,0.33556,0.28410
61,0.35326,0.34144,1.03515,0.51490,0.34732,0.29264
62,0.35738,0.35292,1.14837,0.59554,0.36056,0.30215
63,0.36034,0.36472,1.30035,0.67958,0.37557,0.31380
64,0.36194,0.37671,1.50425,0.76339,0.39237,0.32959
65,0.36236,0.38870,1.78623,0.83939,0.41008,0.35308
66,0.36179,0.40085,2.17763,0.87400,0.42181,0.38774
67,0.35499,0.41074,2.54319,0.89096,0.41656,0.42116
68,0.34643,0.41947,2.98116,0.87227,0.39751,0.45342
69,0.33497,0.42375,3.40509,0.84560,0.36813,0.47360
70,0.32276,0.42294,3.80998,0.76386,0.33730,0.47714
71,0.31186,0.41738,4.16291,0.64390,0.31296,0.46948
72,0.30355,0.40840,4.45266,0.52394,0.29556,0.45709
73,0.29815,0.39743,4.68970,0.40397,0.28422,0.44275
74,0.29833,0.39067,4.75470,0.40176,0.28157,0.43500


==> data/time_horizon_comparison_cc.csv <==
,th,err_median,err_lower,err_upper,comp_time_median,comp_time_lower,comp_time_upper
0,5.00000,3.05034,0.82986,7.80663,2.26000,1.88000,2.97000
1,6.00000,2.24078,0.56003,5.35884,2.53000,2.12000,3.50000
2,7.00000,2.07145,0.39691,5.17327,2.73000,2.24000,3.87000
3,8.00000,1.99618,0.43566,4.88181,2.98000,2.42000,4.26000
4,9.00000,1.76243,0.43925,4.22388,3.32000,2.64900,4.44000
5,10.00000,1.77014,0.49087,4.22019,3.90000,2.82000,5.17000
6,11.00000,1.70870,0.47025,4.25654,4.18000,2.96000,5.64000
7,12.00000,1.81444,0.55362,4.22685,4.00000,2.90000,5.41000
8,13.00000,1.87385,0.60298,4.13449,4.32000,3.05000,6.06000
9,14.00000,1.76780,0.62800,4.32543,4.63000,3.19000,6.55300
10,15.00000,2.05352,0.70106,4.84010,4.94000,3.34000,6.98000
11,16.00000,1.97222,0.68405,4.65232,5.12000,3.46000,7.17000
12,17.00000,1.92547,0.67716,4.53679,5.40000,3.62000,7.38200
13,18.00000,1.91353,0.71164,4.49411,5.47000,3.68000,7.66000
14,19.00000,2.15618,0.79968,4.89960,5.82000,3.83000,8.25000
15,20.00000,2.21457,0.77887,4.90747,6.04000,3.99000,8.36000
16,21.00000,2.04750,0.76054,4.57600,6.32500,4.06000,8.94000
17,22.00000,2.13947,0.76691,5.13543,6.52000,4.09000,9.23100
18,23.00000,2.08415,0.75716,4.83991,6.84000,4.21000,9.67000
19,24.00000,2.02520,0.77401,4.81912,7.06000,4.42000,9.95200
20,25.00000,2.08974,0.78447,4.88704,7.37000,4.50000,10.22100
21,26.00000,2.08539,0.80777,4.87213,7.57000,4.67000,10.70100
22,27.00000,2.03355,0.77766,5.12072,7.96000,4.78900,11.04100
23,28.00000,2.24523,0.82069,4.94286,7.78000,4.72000,11.10100
24,29.00000,2.22255,0.81293,5.23708,8.25000,4.95900,11.61000
25,30.00000,2.29188,0.84694,4.99035,8.40000,5.04000,12.12100
26,31.00000,2.20328,0.82200,5.25729,8.49500,5.15000,12.45100
27,32.00000,2.12824,0.81730,4.93018,8.98000,5.26000,12.85200
28,33.00000,2.17971,0.81490,5.25946,9.22500,5.44000,13.25100
29,34.00000,2.22960,0.83928,5.23082,9.38000,5.50000,13.34000
30,35.00000,1.99291,0.82998,4.65750,9.90000,5.70900,14.43100
31,36.00000,2.15684,0.85036,4.75074,9.88000,5.87000,14.31000
32,37.00000,2.20266,0.83853,5.20576,10.13000,5.97000,14.53000
33,38.00000,2.19128,0.82777,5.05257,10.29500,6.15000,14.97100
34,39.00000,2.11897,0.84172,5.03594,10.56000,6.21000,15.49400
35,40.00000,2.25143,0.87652,5.05058,11.00500,6.44000,15.62000
36,41.00000,2.10690,0.84845,4.98210,11.09000,6.42000,15.60100
37,42.00000,2.10007,0.83806,4.99455,11.44000,6.64900,16.16100
38,43.00000,2.11152,0.85443,4.95786,11.66000,6.68900,16.79100
39,44.00000,2.46822,0.87778,5.33772,11.96500,6.93000,16.70400
40,45.00000,2.26143,0.88513,5.09915,11.97000,7.08000,17.45000
41,46.00000,2.24293,0.84584,5.04488,12.15000,7.17000,17.13000
42,47.00000,2.27720,0.86489,5.14683,12.53000,7.30000,17.61000
43,48.00000,2.36380,0.89261,5.20137,12.72000,7.49000,18.18000
44,49.00000,2.13245,0.88535,5.00474,13.25000,7.77000,18.92400
45,50.00000,2.22195,0.85394,5.15059,13.37000,7.70900,18.93300
46,51.00000,2.28227,0.90106,5.03026,13.62000,7.80000,19.51100
47,52.00000,2.11292,0.84404,4.77800,13.87000,7.92000,19.84000
48,53.00000,2.25022,0.85038,5.09305,14.13000,8.04900,19.89200
49,54.00000,2.35575,0.91399,5.30548,14.30000,8.23900,20.14300
50,55.00000,2.11488,0.84017,4.94012,14.62000,8.43000,21.13300
51,56.00000,2.25706,0.87353,4.90267,14.84000,8.42000,21.73600
52,57.00000,2.29899,0.84299,4.93091,15.16000,8.54000,21.92200
53,58.00000,2.36818,0.90028,5.11262,15.35000,8.72900,21.74100
54,59.00000,2.48142,0.91402,5.54418,15.42000,8.77000,22.04300
55,60.00000,2.35871,0.88948,5.24207,15.84000,8.95900,22.61600
56,61.00000,2.20882,0.89554,4.77172,16.03500,8.88900,22.72100
57,62.00000,2.21131,0.85612,5.09243,16.12500,8.97000,22.84400
58,63.00000,2.37497,0.89274,5.41173,16.52500,9.10000,23.60000
59,64.00000,2.18874,0.81411,5.15178,16.64500,9.23900,24.09000
60,65.00000,2.08797,0.81052,5.05579,16.76000,9.45700,24.13100
61,66.00000,2.10943,0.82563,5.01533,17.09000,9.42900,24.54300
62,67.00000,2.47667,0.89946,5.48210,17.10000,9.39000,24.37200
63,68.00000,2.37026,0.90568,5.07861,17.40500,9.62800,24.76300
64,69.00000,2.15627,0.86265,4.81512,17.70000,9.78900,25.30200
65,70.00000,2.11824,0.86087,4.86255,17.88000,9.86000,25.95000
66,71.00000,2.19220,0.83425,4.97893,17.89000,9.93000,26.31500
67,72.00000,2.17045,0.81744,4.95315,18.04500,10.10000,26.65100
68,73.00000,2.41841,0.89258,5.31038,18.01500,9.94000,27.21300
69,74.00000,2.00365,0.83289,4.82681,18.91500,10.34000,27.63000
70,75.00000,2.21983,0.85471,5.41332,18.50000,10.10000,27.29200


==> data/time_horizon_comparison_mi.csv <==
,th,err_median,err_lower,err_upper,comp_time_median,comp_time_lower,comp_time_upper
0,5.00000,19.88811,6.13884,59.95661,1.16000,1.08000,1.95000
1,6.00000,9.78736,3.14034,22.26209,1.25000,1.18000,2.08000
2,7.00000,9.91361,3.56474,22.56329,1.40000,1.31000,2.37000
3,8.00000,10.57309,3.55962,19.91826,1.53000,1.42000,2.45000
4,9.00000,7.69711,3.34568,17.97691,1.69000,1.54000,2.65100
5,10.00000,9.92087,3.85170,58.13276,1.89000,1.71000,3.14000
6,11.00000,9.87108,3.88161,23.12177,2.04000,1.86000,3.09200
7,12.00000,9.03652,4.14525,20.64838,2.24000,1.98000,3.38100
8,13.00000,10.02647,4.51265,20.09212,2.55000,2.19000,3.30100
9,14.00000,9.66161,4.94031,17.38432,2.76000,2.41000,4.28400
10,15.00000,8.98014,4.63064,16.84445,2.79000,2.42000,3.66200
11,16.00000,11.01261,5.35007,22.83192,3.07000,2.68000,4.46000
12,17.00000,10.18128,5.68076,20.21095,3.21000,2.72000,4.76000
13,18.00000,11.45305,6.23421,19.82567,3.50000,3.02000,4.43000
14,19.00000,10.76117,6.13343,22.28652,3.67000,3.21000,4.77000
15,20.00000,12.21544,6.48109,20.60005,3.98000,3.59000,6.35100
16,21.00000,11.92498,6.02984,19.65065,4.21000,3.62000,7.03000
17,22.00000,12.52936,7.20595,21.48735,4.54000,4.09000,7.46000
18,23.00000,14.16004,7.34857,26.81027,4.85000,4.35900,7.71100
19,24.00000,13.35977,7.32986,21.81354,5.12000,4.59000,7.82100
20,25.00000,12.21726,7.03075,22.48068,5.41000,4.87000,8.81200
21,26.00000,13.60821,7.27344,23.67152,5.69000,4.99000,9.27000
22,27.00000,15.46900,7.29296,25.20294,5.90000,5.16000,9.93000
23,28.00000,15.83579,8.36821,24.92080,6.22500,5.46000,9.98100
24,29.00000,15.34095,8.73997,24.78664,6.55000,5.85000,8.09300
25,30.00000,17.29109,8.46981,29.61418,7.00000,6.08900,11.25400
26,31.00000,16.21608,8.54066,25.43713,7.21000,6.28900,10.43000
27,32.00000,16.92059,8.72260,25.19451,7.55000,6.51000,13.03000
28,33.00000,16.22577,8.19279,26.11849,7.90000,6.76000,13.54200
29,34.00000,15.93109,9.37363,26.24159,8.35000,7.36000,13.71200
30,35.00000,16.17509,9.26310,27.25122,8.73000,7.68000,12.34100
31,36.00000,17.81747,9.30171,27.60247,9.19000,8.05000,14.89400
32,37.00000,16.66768,9.57642,26.76159,9.45000,8.35900,14.23000
33,38.00000,18.77885,9.80652,28.27785,9.96000,8.88000,15.42500
34,39.00000,20.03382,9.74178,29.89087,10.34000,8.99900,15.80200
35,40.00000,19.31892,10.34640,28.78096,10.66000,9.36000,16.46800
36,41.00000,18.39249,8.95309,27.83185,11.13000,9.75000,17.45000
37,42.00000,19.43284,10.29333,28.21756,11.49000,10.11000,16.42100
38,43.00000,18.70484,9.52295,29.38777,11.86000,10.33000,17.25600
39,44.00000,19.47729,10.80309,29.10246,12.19000,10.56900,16.57500
40,45.00000,19.78215,10.54891,30.38277,12.79500,11.32000,18.07000
41,46.00000,19.84965,10.35722,29.15959,13.07000,11.50900,17.98100
42,47.00000,19.77153,9.57864,29.73443,13.56000,12.02000,18.47000
43,48.00000,20.04685,10.65299,31.69746,14.10000,12.48900,20.27100
44,49.00000,20.35589,9.93776,29.17111,14.69000,13.01000,21.25400
45,50.00000,21.22347,10.86606,30.25198,14.93000,12.76900,20.33700
46,51.00000,20.94300,11.71373,30.58247,15.53000,13.72900,21.70500
47,52.00000,20.65661,10.51588,31.83064,16.14000,14.35000,24.34200
48,53.00000,21.93014,9.97864,30.78293,16.60000,14.57000,23.06200
49,54.00000,20.70158,10.58277,30.74236,17.01500,14.92000,23.12500
50,55.00000,22.21671,11.19598,32.98919,17.47500,15.19000,23.23400
51,56.00000,21.41276,11.29739,30.50487,17.77000,15.61000,22.97900
52,57.00000,22.21933,11.02274,32.32154,18.49000,16.28000,24.76500
53,58.00000,21.39939,11.48769,31.57089,19.06000,16.93900,26.35600
54,59.00000,21.69001,11.53772,30.88647,19.46000,17.32000,26.31900
55,60.00000,21.45100,12.03977,31.83204,20.08000,17.74900,26.58100
56,61.00000,22.00322,10.39408,32.59435,20.62000,18.02000,27.09000
57,62.00000,21.35110,12.05354,32.75706,21.14000,18.77000,28.39500
58,63.00000,22.28489,11.39714,32.20486,21.64000,19.23000,28.56500
59,64.00000,22.45704,11.10789,33.89495,22.16000,19.69000,29.68300
60,65.00000,22.97536,11.38251,33.63159,22.70000,20.12000,31.67800
61,66.00000,22.90570,11.33888,34.31198,23.56000,20.89000,32.54200
62,67.00000,23.38443,13.03047,32.55797,24.10500,21.27000,33.57500
63,68.00000,22.82114,12.90180,33.44291,24.34000,21.66900,32.81100
64,69.00000,22.69360,10.89270,32.48740,24.59000,22.12000,33.20100
65,70.00000,22.55932,9.72175,33.91161,25.23500,22.44000,34.59100
66,71.00000,22.71325,12.04530,33.87620,26.02500,23.26000,34.09100
67,72.00000,22.27483,10.46381,34.48119,26.61000,23.77900,36.28400
68,73.00000,23.01396,11.49436,32.47351,26.60000,24.16000,33.90000
69,74.00000,23.57447,11.55883,34.37383,27.92000,25.03000,37.74100
70,75.00000,24.44772,12.97554,35.21180,28.04000,25.23000,37.56100


==> data/tracking_circle_cc_action.csv <==
idx,u0,u1,u3,u4,time,cost,comp_time
0,0.02006,0.00401,0.00000,2.00000,0.00000,0.04377,0.00824
1,0.14670,0.02934,0.00000,2.00000,0.04032,0.03940,0.00498
2,0.20113,0.04023,0.00000,2.00000,0.08065,0.03482,0.00477
3,0.22372,0.04474,0.00000,2.00000,0.12097,0.03054,0.00482
4,0.30000,-0.06000,0.00000,0.00006,0.16129,0.02726,0.00606
5,0.30000,-0.06000,0.00000,0.00003,0.20161,0.02355,0.00491
6,0.29594,-0.05919,1.99999,0.00001,0.24194,0.02034,0.00463
7,0.26313,-0.05263,2.00000,0.00001,0.28226,0.01752,0.00424
8,0.24001,-0.04800,2.00000,0.00001,0.32258,0.01505,0.00441
9,0.21513,-0.04303,2.00000,0.00000,0.36290,0.01284,0.00435
10,0.18487,-0.03697,1.99999,0.00001,0.40323,0.01092,0.00418
11,0.14967,-0.02993,1.99995,0.00003,0.44355,0.00934,0.00936
12,0.11517,-0.02303,1.99994,0.00003,0.48387,0.00811,0.00906
13,0.08640,-0.01728,0.00070,0.00020,0.52419,0.00716,0.00673
14,0.06452,-0.01290,0.00002,0.00016,0.56452,0.00647,0.00403
15,0.05745,-0.01149,0.00001,0.00018,0.60484,0.00599,0.00409
16,0.05478,-0.01096,0.00000,0.00034,0.64516,0.00568,0.00409
17,0.05375,-0.01075,0.00000,0.00054,0.68548,0.00554,0.00422
18,0.05502,-0.01100,0.00000,0.00067,0.72581,0.00555,0.00472
19,0.03819,0.00764,0.00000,2.00000,0.76613,0.00540,0.00606
20,0.05634,0.01126,0.00001,1.99999,0.80645,0.00543,0.00609
21,0.06809,0.01356,0.00005,0.63531,0.84677,0.00567,0.00843
22,0.19546,-0.03909,0.00003,0.00007,0.88710,0.00550,0.00512
23,0.14813,-0.02963,0.00007,0.00005,0.92742,0.00491,0.00828
24,0.12243,-0.02449,0.00000,0.00004,0.96774,0.00466,0.00732
25,0.11686,-0.01372,0.00000,0.00007,1.00806,0.00456,0.00921
26,0.11718,-0.01141,0.00004,0.00010,1.04839,0.00450,0.00461
27,0.11812,-0.01080,0.00001,0.00010,1.08871,0.00445,0.00402
28,0.11900,-0.01052,0.00001,0.00008,1.12903,0.00440,0.00486
29,0.08196,0.01639,0.00004,1.72500,1.16935,0.00442,0.00603
30,0.15247,-0.03049,0.00026,0.00001,1.20968,0.00440,0.00516
31,0.13570,-0.02714,0.00130,0.00004,1.25000,0.00419,0.00586
32,0.12582,-0.02514,0.00061,0.00006,1.29032,0.00407,0.00649
33,0.12209,-0.02191,0.00138,0.00014,1.33065,0.00400,0.00743
34,0.12198,-0.01878,0.00003,0.00003,1.37097,0.00396,0.00430
35,0.12215,-0.01823,0.00005,0.00003,1.41129,0.00393,0.00450
36,0.12236,-0.01814,0.00018,0.00004,1.45161,0.00390,0.00799
37,0.12264,-0.01773,0.00005,0.00001,1.49194,0.00388,0.00454
38,0.12295,-0.01753,0.00016,0.00006,1.53226,0.00387,0.00607
39,0.12327,-0.01766,0.00016,0.00002,1.57258,0.00386,0.00613
40,0.12339,-0.01813,0.00034,0.00002,1.61290,0.00386,0.00688
41,0.12347,-0.01839,0.00048,0.00003,1.65323,0.00386,0.00794
42,0.12342,-0.01863,0.00093,0.00002,1.69355,0.00388,0.00546
43,0.12353,-0.01870,0.00105,0.00002,1.73387,0.00390,0.00543
44,0.12352,-0.01885,0.00149,0.00000,1.77419,0.00393,0.00823
45,0.12359,-0.01895,0.00197,0.00004,1.81452,0.00397,0.00696
46,0.12378,-0.01900,0.00250,0.00002,1.85484,0.00402,0.00513
47,0.12388,-0.01913,0.00313,0.00003,1.89516,0.00408,0.00475
48,0.11930,-0.02386,1.99978,0.00006,1.93548,0.00408,0.01025
49,0.11709,-0.02342,1.99992,0.00008,1.97581,0.00411,0.00438
50,0.14357,0.02236,0.00009,0.00009,2.01613,0.00412,0.00949
51,0.13847,0.00823,0.00010,0.00012,2.05645,0.00405,0.00811
52,0.13519,0.00417,0.00012,0.00007,2.09677,0.00401,0.00398
53,0.13295,0.00287,0.00004,0.00000,2.13710,0.00399,0.00751
54,0.10607,-0.02121,1.82631,0.00002,2.17742,0.00400,0.00800
55,0.13901,0.02779,0.00008,0.00003,2.21774,0.00403,0.00776
56,0.13540,0.01786,0.00001,0.00002,2.25806,0.00396,0.01086
57,0.13258,0.01346,0.00002,0.00004,2.29839,0.00392,0.00930
58,0.13036,0.01188,0.00014,0.00009,2.33871,0.00390,0.00484
59,0.12866,0.01101,0.00012,0.00013,2.37903,0.00388,0.00843
60,0.12742,0.01064,0.00001,0.00002,2.41935,0.00387,0.00391
61,0.12647,0.01038,0.00011,0.00036,2.45968,0.00387,0.00833
62,0.12575,0.01021,0.00002,0.00004,2.50000,0.00386,0.00397
63,0.12511,0.01032,0.00005,0.00009,2.54032,0.00386,0.00461
64,0.12237,0.02442,0.00002,0.23483,2.58065,0.00388,0.00551
65,0.12706,-0.00111,0.00054,0.00017,2.62097,0.00388,0.01049
66,0.12462,0.00641,0.00002,0.00005,2.66129,0.00387,0.00403
67,0.12105,0.02421,0.00002,1.39839,2.70161,0.00389,0.00443
68,0.12820,-0.01005,0.00006,0.00003,2.74194,0.00390,0.01333
69,0.12580,-0.00100,0.00011,0.00006,2.78226,0.00388,0.01040
70,0.11850,0.02365,0.00008,0.29729,2.82258,0.00390,0.00450
71,0.12957,-0.01588,0.00010,0.00006,2.86290,0.00391,0.00918
72,0.12646,-0.00359,0.00005,0.00016,2.90323,0.00388,0.00500
73,0.12550,-0.00036,0.00009,0.00003,2.94355,0.00388,0.00710
74,0.12509,0.00049,0.00015,0.00004,2.98387,0.00388,0.00696
75,0.12501,0.00067,0.00002,0.00003,3.02419,0.00388,0.00947
76,0.12490,0.00074,0.00007,0.00008,3.06452,0.00388,0.00851
77,0.12483,0.00074,0.00000,0.00001,3.10484,0.00388,0.00942
78,0.12477,0.00074,0.00006,0.00006,3.14516,0.00388,0.00983
79,0.12473,0.00074,0.00015,0.00009,3.18548,0.00388,0.00740
80,0.12468,0.00073,0.00002,0.00003,3.22581,0.00388,0.00949
81,0.12464,0.00073,0.00004,0.00012,3.26613,0.00388,0.00729
82,0.12461,0.00072,0.00008,0.00008,3.30645,0.00388,0.00635
83,0.12457,0.00071,0.00003,0.00008,3.34677,0.00388,0.00795
84,0.12454,0.00071,0.00002,0.00010,3.38710,0.00388,0.00789
85,0.12449,0.00072,0.00001,0.00019,3.42742,0.00389,0.00677
86,0.12446,0.00067,0.00030,0.00008,3.46774,0.00389,0.00611
87,0.12444,0.00070,0.00005,0.00005,3.50806,0.00389,0.00488
88,0.12441,0.00069,0.00003,0.00007,3.54839,0.00389,0.00772
89,0.11699,0.02336,0.00006,0.39091,3.58871,0.00392,0.00586
90,0.12966,-0.01797,0.00037,0.00010,3.62903,0.00393,0.00808
91,0.12643,-0.00558,0.00015,0.00012,3.66935,0.00389,0.00381
92,0.12544,-0.00231,0.00017,0.00014,3.70968,0.00389,0.00376
93,0.12510,-0.00146,0.00017,0.00015,3.75000,0.00388,0.00379
94,0.12495,-0.00124,0.00016,0.00015,3.79032,0.00388,0.00385
95,0.12488,-0.00118,0.00016,0.00015,3.83065,0.00388,0.00424
96,0.12485,-0.00117,0.00016,0.00015,3.87097,0.00388,0.00423
97,0.12483,-0.00117,0.00016,0.00015,3.91129,0.00388,0.00386
98,0.12482,-0.00117,0.00016,0.00015,3.95161,0.00388,0.00376
99,0.12483,-0.00117,0.00016,0.00014,3.99194,0.00388,0.00390
100,0.12483,-0.00116,0.00016,0.00014,4.03226,0.00388,0.00404
101,0.12485,-0.00116,0.00016,0.00014,4.07258,0.00388,0.00353
102,0.12486,-0.00116,0.00016,0.00014,4.11290,0.00387,0.00395
103,0.12487,-0.00116,0.00016,0.00014,4.15323,0.00387,0.00360
104,0.12489,-0.00116,0.00016,0.00013,4.19355,0.00387,0.00382
105,0.12491,-0.00115,0.00015,0.00013,4.23387,0.00387,0.00374
106,0.12492,-0.00115,0.00015,0.00013,4.27419,0.00387,0.00367
107,0.12494,-0.00115,0.00015,0.00013,4.31452,0.00387,0.00369
108,0.12496,-0.00115,0.00015,0.00013,4.35484,0.00387,0.00372
109,0.12498,-0.00114,0.00015,0.00013,4.39516,0.00387,0.00362
110,0.12499,-0.00114,0.00015,0.00013,4.43548,0.00387,0.00382
111,0.12501,-0.00114,0.00015,0.00013,4.47581,0.00387,0.00364
112,0.12503,-0.00114,0.00015,0.00012,4.51613,0.00387,0.00368
113,0.12505,-0.00113,0.00015,0.00012,4.55645,0.00387,0.00369
114,0.12507,-0.00113,0.00015,0.00012,4.59677,0.00387,0.00364
115,0.12509,-0.00112,0.00014,0.00012,4.63710,0.00387,0.00365
116,0.12511,-0.00111,0.00015,0.00012,4.67742,0.00387,0.00384
117,0.12512,-0.00110,0.00015,0.00012,4.71774,0.00387,0.00368
118,0.12514,-0.00109,0.00016,0.00013,4.75806,0.00387,0.00363
119,0.12516,-0.00109,0.00016,0.00013,4.79839,0.00387,0.00377
120,0.12521,-0.00106,0.00041,0.00033,4.83871,0.00387,0.00351
121,0.12522,-0.00107,0.00041,0.00033,4.87903,0.00387,0.00339
122,0.12523,-0.00107,0.00041,0.00033,4.91935,0.00387,0.00359
123,0.12525,-0.00107,0.00042,0.00033,4.95968,0.00387,0.00337
124,0.12527,-0.00107,0.00042,0.00033,5.00000,0.00386,0.00347
125,0.00000,0.00000,0.00000,2.00000,5.04032,0.05601,0.00505
126,0.00000,0.00000,0.00000,2.00000,5.08065,0.05138,0.00465
127,0.10798,0.02160,0.00000,2.00000,5.12097,0.04669,0.00494
128,0.21577,0.04315,0.00000,2.00000,5.16129,0.04178,0.00434
129,0.27060,0.05412,0.00000,2.00000,5.20161,0.03675,0.00460
130,0.21563,0.04312,0.00000,2.00000,5.24194,0.03261,0.00446
131,0.30000,-0.06000,1.36920,0.00001,5.28226,0.02881,0.00901
132,0.30000,-0.06000,2.00000,0.00001,5.32258,0.02453,0.00420
133,0.30000,-0.06000,2.00000,0.00002,5.36290,0.02064,0.00427
134,0.30000,-0.06000,2.00000,0.00001,5.40323,0.01705,0.00414
135,0.28634,-0.05727,2.00000,0.00001,5.44355,0.01382,0.00423
136,0.22547,-0.04509,1.99999,0.00001,5.48387,0.01109,0.00408
137,0.16846,-0.03369,1.99998,0.00001,5.52419,0.00914,0.00402
138,0.12148,-0.02430,1.99981,0.00004,5.56452,0.00777,0.00893
139,0.08790,-0.01758,0.03712,0.00003,5.60484,0.00681,0.00479
140,0.00004,-0.00001,0.00025,0.97930,5.64516,0.00619,0.00522
141,0.00022,-0.00004,0.00001,0.49219,5.68548,0.00592,0.00672
142,0.13700,-0.02740,0.00001,0.00004,5.72581,0.00558,0.00639
143,0.09149,-0.01830,0.00000,0.00011,5.76613,0.00511,0.00464
144,0.07281,-0.01456,0.00000,0.00025,5.80645,0.00497,0.00426
145,0.03747,0.00749,0.00001,1.99999,5.84677,0.00487,0.01009
146,0.05401,0.01080,0.00003,1.86383,5.88710,0.00503,0.00898
147,0.16686,-0.03337,0.00005,0.00002,5.92742,0.00495,0.01342
148,0.13403,-0.02681,0.00002,0.00003,5.96774,0.00457,0.00928
149,0.11619,-0.02320,0.00003,0.00005,6.00806,0.00441,0.00939
150,0.11484,-0.01380,0.00001,0.00007,6.04839,0.00434,0.00896
151,0.11641,-0.01171,0.00001,0.00008,6.08871,0.00430,0.00506
152,0.11801,-0.01116,0.00002,0.00007,6.12903,0.00426,0.00471
153,0.11922,-0.01101,0.00003,0.00028,6.16935,0.00422,0.00910
154,0.12011,-0.01095,0.00009,0.00012,6.20968,0.00418,0.00436
155,0.12077,-0.01094,0.00012,0.00012,6.25000,0.00415,0.00426
156,0.12127,-0.01090,0.00003,0.00006,6.29032,0.00411,0.00424
157,0.12163,-0.01095,0.00001,0.00003,6.33065,0.00408,0.01253
158,0.12190,-0.01094,0.00004,0.00003,6.37097,0.00405,0.00710
159,0.12203,-0.01093,0.00020,0.00004,6.41129,0.00403,0.01031
160,0.12243,-0.01088,0.00001,0.00003,6.45161,0.00400,0.00519
161,0.12256,-0.01085,0.00022,0.00004,6.49194,0.00398,0.01147
162,0.12283,-0.01080,0.00002,0.00003,6.53226,0.00396,0.00492
163,0.12302,-0.01074,0.00007,0.00002,6.57258,0.00394,0.00819
164,0.12319,-0.01064,0.00009,0.00024,6.61290,0.00392,0.01134
165,0.12342,-0.01064,0.00006,0.00005,6.65323,0.00391,0.00678
166,0.12364,-0.01061,0.00012,0.00020,6.69355,0.00390,0.00798
167,0.12386,-0.01056,0.00004,0.00005,6.73387,0.00389,0.00401
168,0.12409,-0.01041,0.00005,0.00008,6.77419,0.00388,0.01033
169,0.11608,-0.02269,0.06966,0.00004,6.81452,0.00388,0.00883
170,0.12676,-0.00107,0.00012,0.00011,6.85484,0.00389,0.00472
171,0.12668,-0.00739,0.00008,0.00012,6.89516,0.00388,0.00385
172,0.11667,-0.02331,0.35506,0.00003,6.93548,0.00388,0.00475
173,0.12886,0.00204,0.00007,0.00015,6.97581,0.00389,0.00633
174,0.12827,-0.00533,0.00007,0.00005,7.01613,0.00388,0.00755
175,0.12759,-0.00750,0.00006,0.00006,7.05645,0.00387,0.00992
176,0.11638,-0.02322,0.22743,0.00002,7.09677,0.00388,0.01017
177,0.13018,0.00362,0.00007,0.00016,7.13710,0.00390,0.01101
178,0.11554,-0.02306,0.30018,0.00001,7.17742,0.00391,0.00557
179,0.13263,0.00853,0.00014,0.00005,7.21774,0.00393,0.00613
180,0.13109,-0.00171,0.00007,0.00021,7.25806,0.00390,0.00507
181,0.11534,-0.02306,0.87073,0.00001,7.29839,0.00391,0.00591
182,0.13317,0.01245,0.00003,0.00007,7.33871,0.00393,0.00785
183,0.13160,0.00263,0.00004,0.00013,7.37903,0.00391,0.00480
184,0.13011,-0.00011,0.00003,0.00007,7.41935,0.00389,0.00751
185,0.11216,-0.02239,0.31919,0.00005,7.45968,0.00391,0.00695
186,0.13301,0.01528,0.00002,0.00004,7.50000,0.00393,0.00667
187,0.13160,0.00459,0.00005,0.00004,7.54032,0.00391,0.00679
188,0.13010,0.00160,0.00004,0.00005,7.58065,0.00389,0.00759
189,0.12894,0.00070,0.00010,0.00012,7.62097,0.00388,0.00800
190,0.12812,0.00041,0.00005,0.00012,7.66129,0.00387,0.00406
191,0.12755,0.00022,0.00010,0.00025,7.70161,0.00387,0.00444
192,0.12719,0.00024,0.00023,0.00022,7.74194,0.00387,0.00501
193,0.12693,0.00021,0.00008,0.00013,7.78226,0.00387,0.00366
194,0.12676,0.00012,0.00008,0.00026,7.82258,0.00386,0.00462
195,0.12665,0.00017,0.00008,0.00010,7.86290,0.00386,0.00475
196,0.12659,0.00015,0.00005,0.00007,7.90323,0.00386,0.00869
197,0.12654,0.00013,0.00002,0.00009,7.94355,0.00386,0.00846
198,0.12650,0.00012,0.00004,0.00026,7.98387,0.00386,0.00850
199,0.12649,0.00008,0.00010,0.00025,8.02419,0.00386,0.00454
200,0.12648,0.00013,0.00015,0.00013,8.06452,0.00386,0.00471
201,0.12649,0.00015,0.00011,0.00014,8.10484,0.00386,0.00365
202,0.12649,0.00013,0.00007,0.00013,8.14516,0.00386,0.00372
203,0.12649,0.00009,0.00008,0.00026,8.18548,0.00386,0.00444
204,0.12650,0.00015,0.00019,0.00009,8.22581,0.00386,0.00499
205,0.12647,0.00011,0.00010,0.00005,8.26613,0.00386,0.00538
206,0.12649,0.00012,0.00010,0.00004,8.30645,0.00386,0.00547
207,0.12652,0.00013,0.00001,0.00001,8.34677,0.00386,0.01418
208,0.12652,0.00013,0.00001,0.00005,8.38710,0.00386,0.00871
209,0.12653,0.00013,0.00004,0.00003,8.42742,0.00386,0.01377
210,0.12654,0.00013,0.00002,0.00008,8.46774,0.00386,0.00956
211,0.12654,0.00013,0.00001,0.00008,8.50806,0.00386,0.00992
212,0.12655,0.00013,0.00004,0.00004,8.54839,0.00386,0.01286
213,0.12655,0.00012,0.00006,0.00012,8.58871,0.00386,0.00978
214,0.12656,0.00010,0.00009,0.00027,8.62903,0.00386,0.00462
215,0.12658,0.00017,0.00020,0.00008,8.66935,0.00386,0.00475
216,0.12657,0.00013,0.00008,0.00005,8.70968,0.00386,0.00548
217,0.12659,0.00014,0.00001,0.00005,8.75000,0.00386,0.01187
218,0.12660,0.00013,0.00002,0.00008,8.79032,0.00386,0.01235
219,0.12661,0.00014,0.00003,0.00003,8.83065,0.00386,0.01332
220,0.12662,0.00014,0.00004,0.00004,8.87097,0.00387,0.01032
221,0.12662,0.00013,0.00006,0.00011,8.91129,0.00387,0.00808
222,0.12663,0.00011,0.00009,0.00027,8.95161,0.00387,0.00463
223,0.12665,0.00017,0.00016,0.00008,8.99194,0.00387,0.00483
224,0.12664,0.00014,0.00008,0.00004,9.03226,0.00387,0.00548
225,0.12666,0.00015,0.00005,0.00009,9.07258,0.00387,0.01069
226,0.12667,0.00014,0.00006,0.00008,9.11290,0.00387,0.00803
227,0.12668,0.00015,0.00016,0.00002,9.15323,0.00387,0.00854
228,0.12667,0.00014,0.00008,0.00004,9.19355,0.00387,0.00534
229,0.10946,-0.02173,0.16514,0.00002,9.23387,0.00389,0.00854
230,0.13158,0.01595,0.00004,0.00019,9.27419,0.00392,0.00867
231,0.13065,0.00530,0.00004,0.00016,9.31452,0.00390,0.00653
232,0.12948,0.00235,0.00005,0.00010,9.35484,0.00389,0.00477
233,0.12853,0.00143,0.00009,0.00024,9.39516,0.00388,0.00454
234,0.12785,0.00122,0.00006,0.00011,9.43548,0.00387,0.00457
235,0.12738,0.00105,0.00010,0.00026,9.47581,0.00387,0.00447
236,0.12704,0.00102,0.00018,0.00016,9.51613,0.00387,0.00472
237,0.12684,0.00104,0.00004,0.00004,9.55645,0.00386,0.00375
238,0.12669,0.00097,0.00010,0.00014,9.59677,0.00386,0.00764
239,0.12657,0.00093,0.00006,0.00012,9.63710,0.00386,0.00454
240,0.12649,0.00088,0.00039,0.00022,9.67742,0.00386,0.00451
241,0.12644,0.00099,0.00003,0.00007,9.71774,0.00386,0.00374
242,0.12640,0.00092,0.00012,0.00015,9.75806,0.00386,0.00946
243,0.12637,0.00094,0.00002,0.00001,9.79839,0.00386,0.00410
244,0.12634,0.00089,0.00002,0.00011,9.83871,0.00386,0.01051
245,0.12631,0.00083,0.00052,0.00021,9.87903,0.00386,0.00494
246,0.12629,0.00098,0.00003,0.00008,9.91935,0.00386,0.00380
247,0.12628,0.00091,0.00007,0.00012,9.95968,0.00386,0.00810
248,0.12627,0.00091,0.00016,0.00015,10.00000,0.00386,0.00467


==> data/tracking_circle_cc_state.csv <==
idx,x_nom,y_nom,theta_nom,psi_nom,x_opt,y_opt,theta_opt,psi_opt,x_pusher,y_pusher
0,0.00000,0.00000,0.01262,0.00000,-0.03000,0.03000,0.52360,0.00000,-0.06897,0.00750
1,0.00505,0.00006,0.03785,0.00000,-0.02939,0.03054,0.51766,-0.08000,-0.06988,0.01071
2,0.01009,0.00025,0.06308,0.00000,-0.02487,0.03446,0.45681,-0.16000,-0.06774,0.01968
3,0.01513,0.00057,0.08832,0.00000,-0.01836,0.03946,0.34921,-0.24000,-0.06357,0.03211
4,0.02015,0.00102,0.11355,0.00000,-0.01056,0.04420,0.20193,-0.32000,-0.05697,0.04654
5,0.02517,0.00159,0.13879,0.00000,0.00168,0.04426,0.14358,-0.32000,-0.04452,0.04930
6,0.03016,0.00229,0.16402,0.00000,0.01390,0.04360,0.08523,-0.32000,-0.03193,0.05132
7,0.03514,0.00311,0.18925,0.00000,0.02589,0.04225,0.02766,-0.24000,-0.01933,0.04956
8,0.04010,0.00406,0.21449,0.00000,0.03647,0.04043,0.01024,-0.16000,-0.00858,0.04562
9,0.04503,0.00514,0.23972,0.00000,0.04609,0.03861,0.02396,-0.08001,0.00104,0.04034
10,0.04993,0.00633,0.26495,0.00000,0.05474,0.03710,0.06212,-0.00001,0.00982,0.03430
11,0.05480,0.00766,0.29019,0.00000,0.06221,0.03608,0.11686,0.07999,0.01784,0.02805
12,0.05964,0.00910,0.31542,0.00000,0.06829,0.03559,0.17893,0.15999,0.02502,0.02202
13,0.06444,0.01066,0.34065,0.00000,0.07299,0.03550,0.24055,0.23999,0.03133,0.01646
14,0.06919,0.01235,0.36589,0.00000,0.07651,0.03565,0.29742,0.24001,0.03600,0.01428
15,0.07391,0.01416,0.39112,0.00000,0.07913,0.03592,0.33990,0.24000,0.03956,0.01284
16,0.07857,0.01608,0.41636,0.00000,0.08145,0.03625,0.37772,0.23999,0.04278,0.01169
17,0.08319,0.01812,0.44159,0.00000,0.08365,0.03665,0.41378,0.23998,0.04589,0.01072
18,0.08775,0.02028,0.46682,0.00000,0.08579,0.03712,0.44917,0.23996,0.04897,0.00987
19,0.09226,0.02255,0.49206,0.00000,0.08796,0.03768,0.48539,0.23993,0.05216,0.00911
20,0.09670,0.02493,0.51729,0.00000,0.08917,0.03866,0.48791,0.15993,0.05207,0.01258
21,0.10109,0.02743,0.54252,0.00000,0.09095,0.04012,0.48469,0.07993,0.05244,0.01667
22,0.10541,0.03003,0.56776,0.00000,0.09311,0.04187,0.47269,0.05452,0.05391,0.01968
23,0.10967,0.03275,0.59299,0.00000,0.10078,0.04403,0.54635,0.05452,0.06333,0.01902
24,0.11385,0.03557,0.61823,0.00000,0.10646,0.04610,0.60218,0.05452,0.07046,0.01904
25,0.11796,0.03849,0.64346,0.00000,0.11105,0.04807,0.64832,0.05452,0.07634,0.01937
26,0.12200,0.04152,0.66869,0.00000,0.11511,0.05045,0.67807,0.05452,0.08126,0.02074
27,0.12596,0.04465,0.69393,0.00000,0.11905,0.05304,0.70442,0.05452,0.08599,0.02244
28,0.12984,0.04788,0.71916,0.00000,0.12293,0.05577,0.72995,0.05451,0.09067,0.02434
29,0.13364,0.05120,0.74439,0.00000,0.12675,0.05863,0.75514,0.05451,0.09529,0.02639
30,0.13735,0.05462,0.76963,0.00000,0.12869,0.06135,0.73750,-0.01449,0.09504,0.03147
31,0.14097,0.05813,0.79486,0.00000,0.13403,0.06455,0.77937,-0.01448,0.10166,0.03328
32,0.14451,0.06174,0.82009,0.00000,0.13865,0.06759,0.81664,-0.01443,0.10747,0.03514
33,0.14795,0.06543,0.84533,0.00000,0.14283,0.07057,0.85117,-0.01441,0.11279,0.03706
34,0.15130,0.06920,0.87056,0.00000,0.14671,0.07367,0.88100,-0.01436,0.11768,0.03928
35,0.15455,0.07306,0.89580,0.00000,0.15039,0.07695,0.90621,-0.01436,0.12224,0.04184
36,0.15771,0.07700,0.92103,0.00000,0.15398,0.08035,0.93060,-0.01436,0.12669,0.04456
37,0.16076,0.08102,0.94626,0.00000,0.15748,0.08384,0.95486,-0.01435,0.13108,0.04740
38,0.16371,0.08511,0.97150,0.00000,0.16090,0.08744,0.97850,-0.01435,0.13536,0.05038
39,0.16656,0.08928,0.99673,0.00000,0.16422,0.09112,1.00184,-0.01435,0.13956,0.05348
40,0.16930,0.09352,1.02196,0.00000,0.16748,0.09490,1.02536,-0.01434,0.14370,0.05669
41,0.17193,0.09782,1.04720,0.00000,0.17066,0.09874,1.04958,-0.01433,0.14781,0.05997
42,0.17445,0.10219,1.07243,0.00000,0.17375,0.10266,1.07419,-0.01431,0.15187,0.06333
43,0.17687,0.10663,1.09766,0.00000,0.17676,0.10664,1.09916,-0.01427,0.15587,0.06678
44,0.17916,0.11112,1.12290,0.00000,0.17967,0.11071,1.12424,-0.01423,0.15979,0.07033
45,0.18135,0.11567,1.14813,0.00000,0.18249,0.11484,1.14955,-0.01417,0.16363,0.07397
46,0.18342,0.12027,1.17337,0.00000,0.18520,0.11904,1.17501,-0.01409,0.16740,0.07771
47,0.18537,0.12492,1.19860,0.00000,0.18781,0.12331,1.20055,-0.01400,0.17107,0.08154
48,0.18721,0.12962,1.22383,0.00000,0.19032,0.12766,1.22630,-0.01387,0.17466,0.08546
49,0.18893,0.13437,1.24907,0.00000,0.19283,0.13182,1.25917,0.06612,0.18123,0.08828
50,0.19052,0.13916,1.27430,0.00000,0.19515,0.13600,1.30531,0.14611,0.18832,0.09122
51,0.19200,0.14398,1.29953,0.00000,0.19580,0.14177,1.30348,0.14611,0.18888,0.09701
52,0.19335,0.14885,1.32477,0.00000,0.19694,0.14720,1.32146,0.14611,0.19083,0.10232
53,0.19458,0.15374,1.35000,0.00000,0.19812,0.15248,1.34474,0.14611,0.19305,0.10747
54,0.19568,0.15866,1.37524,0.00000,0.19920,0.15769,1.36945,0.14611,0.19524,0.11257
55,0.19666,0.16361,1.40047,0.00000,0.20088,0.16168,1.42395,0.21917,0.20200,0.11602
56,0.19752,0.16859,1.42570,0.00000,0.20059,0.16734,1.42865,0.21917,0.20193,0.12169
57,0.19825,0.17358,1.45094,0.00000,0.20065,0.17280,1.44686,0.21917,0.20282,0.12719
58,0.19885,0.17859,1.47617,0.00000,0.20077,0.17813,1.47065,0.21917,0.20403,0.13258
59,0.19933,0.18362,1.50140,0.00000,0.20082,0.18337,1.49605,0.21917,0.20523,0.13791
60,0.19968,0.18865,1.52664,0.00000,0.20076,0.18853,1.52217,0.21917,0.20636,0.14321
61,0.19990,0.19369,1.55187,0.00000,0.20059,0.19365,1.54843,0.21917,0.20737,0.14848
62,0.20000,0.19874,1.57710,0.00000,0.20028,0.19871,1.57476,0.21916,0.20826,0.15374
63,0.19996,0.20378,1.60234,0.00000,0.19986,0.20374,1.60112,0.21916,0.20901,0.15900
64,0.19981,0.20883,1.62757,0.00000,0.19929,0.20873,1.62709,0.21916,0.20961,0.16424
65,0.19952,0.21387,1.65281,0.00000,0.19804,0.21356,1.63129,0.20976,0.20820,0.16909
66,0.19911,0.21890,1.67804,0.00000,0.19778,0.21864,1.67299,0.20978,0.20978,0.17463
67,0.19857,0.22391,1.70327,0.00000,0.19701,0.22357,1.70278,0.20978,0.21032,0.17994
68,0.19790,0.22892,1.72851,0.00000,0.19542,0.22824,1.70510,0.15384,0.20682,0.18438
69,0.19711,0.23390,1.75374,0.00000,0.19513,0.23338,1.74940,0.15384,0.20847,0.19006
70,0.19619,0.23886,1.77897,0.00000,0.19427,0.23834,1.77975,0.15385,0.20892,0.19544
71,0.19514,0.24380,1.80421,0.00000,0.19237,0.24278,1.77195,0.14196,0.20626,0.19969
72,0.19398,0.24871,1.82944,0.00000,0.19195,0.24798,1.82287,0.14196,0.20802,0.20565
73,0.19269,0.25359,1.85468,0.00000,0.19083,0.25292,1.85495,0.14195,0.20825,0.21113
74,0.19127,0.25843,1.87991,0.00000,0.18944,0.25774,1.88204,0.14196,0.20798,0.21644
75,0.18974,0.26324,1.90514,0.00000,0.18789,0.26250,1.90778,0.14196,0.20749,0.22168
76,0.18808,0.26801,1.93038,0.00000,0.18621,0.26721,1.93323,0.14196,0.20684,0.22691
77,0.18631,0.27273,1.95561,0.00000,0.18441,0.27187,1.95856,0.14196,0.20605,0.23210
78,0.18441,0.27741,1.98084,0.00000,0.18249,0.27648,1.98388,0.14196,0.20514,0.23727
79,0.18240,0.28204,2.00608,0.00000,0.18046,0.28104,2.00918,0.14196,0.20409,0.24242
80,0.18027,0.28661,2.03131,0.00000,0.17832,0.28555,2.03448,0.14196,0.20292,0.24753
81,0.17803,0.29114,2.05654,0.00000,0.17606,0.28999,2.05978,0.14196,0.20162,0.25262
82,0.17567,0.29560,2.08178,0.00000,0.17369,0.29438,2.08508,0.14196,0.20018,0.25766
83,0.17321,0.30000,2.10701,0.00000,0.17122,0.29871,2.11038,0.14196,0.19863,0.26267
84,0.17063,0.30434,2.13225,0.00000,0.16863,0.30297,2.13569,0.14196,0.19695,0.26764
85,0.16794,0.30861,2.15748,0.00000,0.16594,0.30716,2.16099,0.14195,0.19514,0.27256
86,0.16515,0.31281,2.18271,0.00000,0.16315,0.31128,2.18626,0.14195,0.19321,0.27742
87,0.16225,0.31694,2.20795,0.00000,0.16025,0.31533,2.21160,0.14195,0.19116,0.28225
88,0.15924,0.32100,2.23318,0.00000,0.15725,0.31930,2.23690,0.14195,0.18899,0.28701
89,0.15614,0.32498,2.25841,0.00000,0.15416,0.32320,2.26220,0.14195,0.18670,0.29172
90,0.15294,0.32888,2.28365,0.00000,0.15045,0.32621,2.25236,0.12632,0.18225,0.29406
91,0.14964,0.33270,2.30888,0.00000,0.14774,0.33069,2.30334,0.12633,0.18114,0.30020
92,0.14624,0.33643,2.33412,0.00000,0.14453,0.33460,2.33537,0.12633,0.17888,0.30520
93,0.14275,0.34008,2.35935,0.00000,0.14112,0.33828,2.36237,0.12633,0.17626,0.30982
94,0.13917,0.34363,2.38458,0.00000,0.13760,0.34184,2.38804,0.12633,0.17346,0.31429
95,0.13551,0.34710,2.40982,0.00000,0.13399,0.34530,2.41337,0.12633,0.17053,0.31866
96,0.13175,0.35047,2.43505,0.00000,0.13029,0.34866,2.43860,0.12633,0.16750,0.32295
97,0.12791,0.35375,2.46028,0.00000,0.12651,0.35192,2.46380,0.12633,0.16435,0.32716
98,0.12399,0.35693,2.48552,0.00000,0.12265,0.35509,2.48900,0.12633,0.16111,0.33129
99,0.11999,0.36001,2.51075,0.00000,0.11871,0.35816,2.51420,0.12634,0.15775,0.33534
100,0.11592,0.36298,2.53598,0.00000,0.11470,0.36113,2.53939,0.12634,0.15430,0.33930
101,0.11177,0.36585,2.56122,0.00000,0.11061,0.36399,2.56459,0.12634,0.15075,0.34317
102,0.10755,0.36862,2.58645,0.00000,0.10645,0.36676,2.58978,0.12634,0.14710,0.34695
103,0.10326,0.37128,2.61169,0.00000,0.10222,0.36941,2.61498,0.12634,0.14336,0.35064
104,0.09891,0.37383,2.63692,0.00000,0.09793,0.37196,2.64017,0.12634,0.13952,0.35423
105,0.09449,0.37627,2.66215,0.00000,0.09357,0.37441,2.66537,0.12634,0.13560,0.35773
106,0.09001,0.37860,2.68739,0.00000,0.08915,0.37674,2.69056,0.12634,0.13159,0.36112
107,0.08548,0.38081,2.71262,0.00000,0.08467,0.37896,2.71575,0.12634,0.12749,0.36442
108,0.08089,0.38291,2.73785,0.00000,0.08014,0.38106,2.74095,0.12634,0.12331,0.36761
109,0.07625,0.38490,2.76309,0.00000,0.07556,0.38305,2.76614,0.12634,0.11905,0.37069
110,0.07156,0.38676,2.78832,0.00000,0.07092,0.38493,2.79133,0.12634,0.11471,0.37366
111,0.06682,0.38851,2.81355,0.00000,0.06624,0.38669,2.81653,0.12635,0.11030,0.37653
112,0.06204,0.39013,2.83879,0.00000,0.06152,0.38833,2.84172,0.12635,0.10582,0.37928
113,0.05723,0.39164,2.86402,0.00000,0.05675,0.38985,2.86691,0.12635,0.10127,0.38192
114,0.05237,0.39302,2.88926,0.00000,0.05195,0.39125,2.89210,0.12635,0.09665,0.38445
115,0.04749,0.39428,2.91449,0.00000,0.04711,0.39253,2.91729,0.12635,0.09197,0.38685
116,0.04257,0.39542,2.93972,0.00000,0.04224,0.39369,2.94248,0.12635,0.08724,0.38914
117,0.03762,0.39643,2.96496,0.00000,0.03735,0.39472,2.96766,0.12635,0.08244,0.39131
118,0.03266,0.39732,2.99019,0.00000,0.03243,0.39563,2.99282,0.12635,0.07759,0.39336
119,0.02767,0.39808,3.01542,0.00000,0.02748,0.39641,3.01797,0.12635,0.07269,0.39528
120,0.02266,0.39871,3.04066,0.00000,0.02252,0.39707,3.04312,0.12635,0.06774,0.39708
121,0.01764,0.39922,3.06589,0.00000,0.01754,0.39761,3.06824,0.12636,0.06274,0.39875
122,0.01261,0.39960,3.09113,0.00000,0.01255,0.39802,3.09337,0.12636,0.05771,0.40029
123,0.00757,0.39986,3.11636,0.00000,0.00755,0.39830,3.11851,0.12636,0.05264,0.40171
124,0.00252,0.39998,3.14159,0.00000,0.00254,0.39846,3.14365,0.12637,0.04753,0.40300
125,-0.00252,0.39998,3.16683,0.00000,-0.00247,0.39849,3.16879,0.12637,0.04239,0.40416
126,-0.00757,0.39986,3.19206,0.00000,0.02753,0.36849,3.69239,0.04637,0.06502,0.39343
127,-0.01261,0.39960,3.21729,0.00000,0.02753,0.36849,3.69239,-0.03363,0.06649,0.39104
128,-0.01764,0.39922,3.24253,0.00000,0.02430,0.36550,3.65504,-0.11363,0.06546,0.38412
129,-0.02266,0.39871,3.26776,0.00000,0.01763,0.35976,3.55470,-0.19363,0.06160,0.37154
130,-0.02767,0.39808,3.29299,0.00000,0.00858,0.35343,3.39604,-0.27363,0.05461,0.35525
131,-0.03266,0.39732,3.31823,0.00000,0.00067,0.34959,3.24261,-0.35363,0.04675,0.34127
132,-0.03762,0.39643,3.34346,0.00000,-0.01151,0.35076,3.16749,-0.29886,0.03375,0.34115
133,-0.04257,0.39542,3.36870,0.00000,-0.02357,0.35285,3.11949,-0.21886,0.02125,0.34408
134,-0.04749,0.39428,3.39393,0.00000,-0.03551,0.35552,3.10953,-0.13886,0.00931,0.34919
135,-0.05237,0.39302,3.41916,0.00000,-0.04743,0.35830,3.13628,-0.05886,-0.00244,0.35600
136,-0.05723,0.39164,3.44440,0.00000,-0.05887,0.36065,3.19608,0.02114,-0.01398,0.36384
137,-0.06204,0.39013,3.46963,0.00000,-0.06797,0.36196,3.26989,0.10114,-0.02380,0.37124
138,-0.06682,0.38851,3.49486,0.00000,-0.07483,0.36244,3.34508,0.18113,-0.03205,0.37781
139,-0.07156,0.38676,3.52010,0.00000,-0.07978,0.36241,3.41398,0.26113,-0.03896,0.38352
140,-0.07625,0.38490,3.54533,0.00000,-0.08336,0.36214,3.47477,0.26261,-0.04391,0.38575
141,-0.08089,0.38291,3.57057,0.00000,-0.08336,0.36214,3.47480,0.22345,-0.04344,0.38437
142,-0.08548,0.38081,3.59580,0.00000,-0.08337,0.36214,3.47494,0.20376,-0.04321,0.38369
143,-0.09001,0.37860,3.62103,0.00000,-0.08891,0.36138,3.55740,0.20376,-0.05066,0.38617
144,-0.09449,0.37627,3.64627,0.00000,-0.09255,0.36057,3.61248,0.20375,-0.05573,0.38743
145,-0.09891,0.37383,3.67150,0.00000,-0.09541,0.35977,3.65631,0.20374,-0.05980,0.38822
146,-0.10326,0.37128,3.69673,0.00000,-0.09657,0.35877,3.65668,0.12375,-0.05955,0.38473
147,-0.10755,0.36862,3.72197,0.00000,-0.09823,0.35733,3.65064,0.04919,-0.05978,0.38076
148,-0.11177,0.36585,3.74720,0.00000,-0.10471,0.35524,3.71221,0.04919,-0.06777,0.38100
149,-0.11592,0.36298,3.77243,0.00000,-0.10980,0.35325,3.76166,0.04919,-0.07418,0.38080
150,-0.11999,0.36001,3.79767,0.00000,-0.11413,0.35130,3.80447,0.04919,-0.07972,0.38035
151,-0.12399,0.35693,3.82290,0.00000,-0.11809,0.34891,3.83326,0.04919,-0.08453,0.37894
152,-0.12791,0.35375,3.84814,0.00000,-0.12197,0.34630,3.85908,0.04919,-0.08920,0.37719
153,-0.13175,0.35047,3.87337,0.00000,-0.12582,0.34353,3.88421,0.04919,-0.09384,0.37523
154,-0.13551,0.34710,3.89860,0.00000,-0.12963,0.34063,3.90919,0.04918,-0.09845,0.37312
155,-0.13917,0.34363,3.92384,0.00000,-0.13339,0.33761,3.93415,0.04917,-0.10303,0.37087
156,-0.14275,0.34008,3.94907,0.00000,-0.13710,0.33448,3.95914,0.04917,-0.10757,0.36848
157,-0.14624,0.33643,3.97430,0.00000,-0.14073,0.33124,3.98411,0.04917,-0.11207,0.36597
158,-0.14964,0.33270,3.99954,0.00000,-0.14430,0.32790,4.00918,0.04917,-0.11651,0.36334
159,-0.15294,0.32888,4.02477,0.00000,-0.14778,0.32446,4.03425,0.04917,-0.12090,0.36059
160,-0.15614,0.32498,4.05000,0.00000,-0.15119,0.32094,4.05932,0.04918,-0.12521,0.35772
161,-0.15924,0.32100,4.07524,0.00000,-0.15451,0.31731,4.08435,0.04918,-0.12946,0.35474
162,-0.16225,0.31694,4.10047,0.00000,-0.15774,0.31360,4.10935,0.04919,-0.13364,0.35164
163,-0.16515,0.31281,4.12571,0.00000,-0.16088,0.30980,4.13429,0.04919,-0.13774,0.34843
164,-0.16794,0.30861,4.15094,0.00000,-0.16393,0.30591,4.15916,0.04919,-0.14175,0.34510
165,-0.17063,0.30434,4.17617,0.00000,-0.16688,0.30194,4.18388,0.04918,-0.14568,0.34167
166,-0.17321,0.30000,4.20141,0.00000,-0.16974,0.29789,4.20862,0.04918,-0.14953,0.33814
167,-0.17567,0.29560,4.22664,0.00000,-0.17250,0.29377,4.23334,0.04918,-0.15329,0.33450
168,-0.17803,0.29114,4.25187,0.00000,-0.17516,0.28957,4.25800,0.04918,-0.15695,0.33076
169,-0.18027,0.28661,4.27711,0.00000,-0.17771,0.28529,4.28245,0.04918,-0.16052,0.32691
170,-0.18240,0.28204,4.30234,0.00000,-0.18047,0.28145,4.32449,0.05196,-0.16513,0.32379
171,-0.18441,0.27741,4.32758,0.00000,-0.18243,0.27677,4.33584,0.05196,-0.16757,0.31929
172,-0.18631,0.27273,4.35281,0.00000,-0.18457,0.27217,4.35653,0.05196,-0.17059,0.31498
173,-0.18808,0.26801,4.37804,0.00000,-0.18707,0.26812,4.40003,0.06616,-0.17544,0.31165
174,-0.18974,0.26324,4.40328,0.00000,-0.18857,0.26319,4.40964,0.06616,-0.17737,0.30683
175,-0.19127,0.25843,4.42851,0.00000,-0.19031,0.25835,4.43011,0.06616,-0.18000,0.30222
176,-0.19269,0.25359,4.45374,0.00000,-0.19202,0.25353,4.45373,0.06616,-0.18275,0.29763
177,-0.19398,0.24871,4.47898,0.00000,-0.19410,0.24927,4.49951,0.07526,-0.18718,0.29381
178,-0.19514,0.24380,4.50421,0.00000,-0.19506,0.24415,4.50868,0.07525,-0.18854,0.28875
179,-0.19619,0.23886,4.52944,0.00000,-0.19690,0.23981,4.55572,0.08726,-0.19290,0.28474
180,-0.19711,0.23390,4.55468,0.00000,-0.19739,0.23452,4.56026,0.08726,-0.19360,0.27946
181,-0.19790,0.22892,4.57991,0.00000,-0.19825,0.22935,4.57978,0.08726,-0.19534,0.27436
182,-0.19857,0.22391,4.60515,0.00000,-0.19978,0.22489,4.62885,0.12209,-0.20030,0.27010
183,-0.19911,0.21890,4.63038,0.00000,-0.19973,0.21954,4.63460,0.12208,-0.20051,0.26474
184,-0.19952,0.21387,4.65561,0.00000,-0.20003,0.21429,4.65462,0.12208,-0.20172,0.25946
185,-0.19981,0.20883,4.68085,0.00000,-0.20033,0.20909,4.67841,0.12208,-0.20310,0.25421
186,-0.19996,0.20378,4.70608,0.00000,-0.20138,0.20464,4.73192,0.13485,-0.20701,0.24954
187,-0.20000,0.19874,4.73131,0.00000,-0.20067,0.19933,4.73601,0.13484,-0.20648,0.24421
188,-0.19990,0.19369,4.75655,0.00000,-0.20036,0.19407,4.75565,0.13484,-0.20705,0.23883
189,-0.19968,0.18865,4.78178,0.00000,-0.20007,0.18888,4.77941,0.13484,-0.20782,0.23346
190,-0.19933,0.18362,4.80702,0.00000,-0.19970,0.18373,4.80427,0.13484,-0.20855,0.22811
191,-0.19885,0.17859,4.83225,0.00000,-0.19921,0.17863,4.82940,0.13484,-0.20918,0.22277
192,-0.19825,0.17358,4.85748,0.00000,-0.19861,0.17357,4.85469,0.13484,-0.20969,0.21744
193,-0.19752,0.16859,4.88272,0.00000,-0.19788,0.16853,4.87987,0.13484,-0.21006,0.21211
194,-0.19666,0.16361,4.90795,0.00000,-0.19702,0.16353,4.90505,0.13483,-0.21030,0.20678
195,-0.19568,0.15866,4.93318,0.00000,-0.19604,0.15855,4.93033,0.13483,-0.21041,0.20146
196,-0.19458,0.15374,4.95842,0.00000,-0.19494,0.15361,4.95551,0.13483,-0.21038,0.19614
197,-0.19335,0.14885,4.98365,0.00000,-0.19372,0.14869,4.98070,0.13483,-0.21023,0.19082
198,-0.19200,0.14398,5.00888,0.00000,-0.19237,0.14381,5.00592,0.13482,-0.20994,0.18552
199,-0.19052,0.13916,5.03412,0.00000,-0.19090,0.13897,5.03115,0.13481,-0.20951,0.18022
200,-0.18893,0.13437,5.05935,0.00000,-0.18931,0.13417,5.05643,0.13481,-0.20896,0.17493
201,-0.18721,0.12962,5.08459,0.00000,-0.18760,0.12941,5.08162,0.13481,-0.20827,0.16966
202,-0.18537,0.12492,5.10982,0.00000,-0.18577,0.12469,5.10680,0.13481,-0.20745,0.16441
203,-0.18342,0.12027,5.13505,0.00000,-0.18382,0.12002,5.13201,0.13481,-0.20649,0.15918
204,-0.18135,0.11567,5.16029,0.00000,-0.18176,0.11540,5.15727,0.13480,-0.20541,0.15398
205,-0.17916,0.11112,5.18552,0.00000,-0.17957,0.11084,5.18244,0.13480,-0.20419,0.14881
206,-0.17687,0.10663,5.21075,0.00000,-0.17728,0.10633,5.20766,0.13480,-0.20284,0.14367
207,-0.17445,0.10219,5.23599,0.00000,-0.17487,0.10188,5.23288,0.13481,-0.20137,0.13856
208,-0.17193,0.09782,5.26122,0.00000,-0.17235,0.09749,5.25808,0.13481,-0.19976,0.13349
209,-0.16930,0.09352,5.28646,0.00000,-0.16972,0.09317,5.28330,0.13481,-0.19803,0.12847
210,-0.16656,0.08928,5.31169,0.00000,-0.16698,0.08891,5.30851,0.13481,-0.19617,0.12349
211,-0.16371,0.08511,5.33692,0.00000,-0.16413,0.08473,5.33373,0.13480,-0.19419,0.11855
212,-0.16076,0.08102,5.36216,0.00000,-0.16118,0.08061,5.35895,0.13480,-0.19208,0.11367
213,-0.15771,0.07700,5.38739,0.00000,-0.15813,0.07658,5.38416,0.13480,-0.18985,0.10885
214,-0.15455,0.07306,5.41262,0.00000,-0.15497,0.07262,5.40939,0.13480,-0.18750,0.10408
215,-0.15130,0.06920,5.43786,0.00000,-0.15172,0.06874,5.43465,0.13479,-0.18503,0.09937
216,-0.14795,0.06543,5.46309,0.00000,-0.14837,0.06494,5.45981,0.13480,-0.18244,0.09472
217,-0.14451,0.06174,5.48832,0.00000,-0.14492,0.06123,5.48503,0.13480,-0.17973,0.09014
218,-0.14097,0.05813,5.51356,0.00000,-0.14138,0.05761,5.51024,0.13480,-0.17691,0.08564
219,-0.13735,0.05462,5.53879,0.00000,-0.13776,0.05408,5.53546,0.13479,-0.17398,0.08120
220,-0.13364,0.05120,5.56403,0.00000,-0.13404,0.05064,5.56067,0.13479,-0.17093,0.07684
221,-0.12984,0.04788,5.58926,0.00000,-0.13024,0.04730,5.58588,0.13479,-0.16778,0.07255
222,-0.12596,0.04465,5.61449,0.00000,-0.12635,0.04405,5.61111,0.13479,-0.16452,0.06835
223,-0.12200,0.04152,5.63973,0.00000,-0.12238,0.04090,5.63636,0.13479,-0.16115,0.06423
224,-0.11796,0.03849,5.66496,0.00000,-0.11834,0.03785,5.66153,0.13479,-0.15768,0.06020
225,-0.11385,0.03557,5.69019,0.00000,-0.11422,0.03490,5.68675,0.13479,-0.15411,0.05625
226,-0.10967,0.03275,5.71543,0.00000,-0.11002,0.03206,5.71196,0.13479,-0.15044,0.05240
227,-0.10541,0.03003,5.74066,0.00000,-0.10576,0.02933,5.73718,0.13479,-0.14668,0.04864
228,-0.10109,0.02743,5.76589,0.00000,-0.10142,0.02670,5.76238,0.13479,-0.14282,0.04498
229,-0.09670,0.02493,5.79113,0.00000,-0.09702,0.02419,5.78761,0.13479,-0.13887,0.04141
230,-0.09226,0.02255,5.81636,0.00000,-0.09359,0.02134,5.84176,0.14140,-0.13640,0.03606
231,-0.08775,0.02028,5.84160,0.00000,-0.08855,0.01967,5.84586,0.14139,-0.13143,0.03421
232,-0.08319,0.01812,5.86683,0.00000,-0.08373,0.01765,5.86555,0.14139,-0.12688,0.03135
233,-0.07857,0.01608,5.89206,0.00000,-0.07896,0.01563,5.88935,0.14139,-0.12242,0.02830
234,-0.07391,0.01416,5.91730,0.00000,-0.07419,0.01371,5.91432,0.14138,-0.11796,0.02529
235,-0.06919,0.01235,5.94253,0.00000,-0.06940,0.01191,5.93945,0.14138,-0.11345,0.02239
236,-0.06444,0.01066,5.96776,0.00000,-0.06459,0.01024,5.96474,0.14137,-0.10889,0.01959
237,-0.05964,0.00910,5.99300,0.00000,-0.05975,0.00868,5.99000,0.14137,-0.10427,0.01692
238,-0.05480,0.00766,6.01823,0.00000,-0.05488,0.00726,6.01519,0.14137,-0.09959,0.01437
239,-0.04993,0.00633,6.04347,0.00000,-0.04998,0.00595,6.04046,0.14137,-0.09486,0.01193
240,-0.04503,0.00514,6.06870,0.00000,-0.04506,0.00477,6.06575,0.14137,-0.09008,0.00962
241,-0.04010,0.00406,6.09393,0.00000,-0.04011,0.00371,6.09109,0.14138,-0.08524,0.00742
242,-0.03514,0.00311,6.11917,0.00000,-0.03514,0.00279,6.11626,0.14137,-0.08034,0.00535
243,-0.03016,0.00229,6.14440,0.00000,-0.03015,0.00198,6.14153,0.14137,-0.07540,0.00341
244,-0.02517,0.00159,6.16963,0.00000,-0.02514,0.00131,6.16676,0.14137,-0.07041,0.00159
245,-0.02015,0.00102,6.19487,0.00000,-0.02012,0.00076,6.19205,0.14137,-0.06538,-0.00011
246,-0.01513,0.00057,6.22010,0.00000,-0.01508,0.00033,6.21744,0.14138,-0.06031,-0.00168
247,-0.01009,0.00025,6.24533,0.00000,-0.01004,0.00004,6.24259,0.14138,-0.05520,-0.00311
248,-0.00505,0.00006,6.27057,0.00000,-0.00499,-0.00013,6.26785,0.14138,-0.05006,-0.00442
249,-0.00000,0.00000,6.29580,0.00000,0.00006,-0.00017,6.29312,0.14138,-0.04489,-0.00560


==> data/tracking_circle_mi_action.csv <==
idx,u0,u1,u3,time,cost,comp_time
0,0.30000,0.06000,0.00000,0.00000,0.08771,0.03713
1,0.30000,0.06000,0.00000,0.04032,0.09210,0.03660
2,0.30000,0.06000,0.00000,0.08065,0.09533,0.04186
3,0.30000,0.06000,0.00000,0.12097,0.09658,0.04215
4,0.30000,0.06000,0.00000,0.16129,0.09531,0.04956
5,0.29169,0.05834,0.00000,0.20161,0.09116,0.05932
6,0.10757,-0.00196,0.00000,0.24194,0.08424,0.06681
7,0.09927,-0.01985,0.00000,0.28226,0.07899,0.07080
8,0.09745,-0.01949,0.00000,0.32258,0.07407,0.07164
9,0.09659,-0.01932,0.00000,0.36290,0.06942,0.08302
10,0.09548,-0.01910,0.00000,0.40323,0.06496,0.09393
11,0.09594,-0.01919,0.00000,0.44355,0.06074,0.08552
12,0.09637,-0.01927,0.00000,0.48387,0.05671,0.08930
13,0.09708,-0.01942,0.00000,0.52419,0.05288,0.08041
14,0.09780,-0.01956,0.00000,0.56452,0.04923,0.08979
15,0.09812,-0.01962,0.00000,0.60484,0.04577,0.09451
16,0.09895,-0.01979,0.00000,0.64516,0.04250,0.08283
17,0.09875,-0.01975,0.00000,0.68548,0.03938,0.07087
18,0.09984,-0.01997,0.00000,0.72581,0.03643,0.07590
19,0.10081,-0.02016,0.00000,0.76613,0.03365,0.07281
20,0.10166,-0.02033,0.00000,0.80645,0.03104,0.07050
21,0.10230,-0.02046,0.00000,0.84677,0.02859,0.07355
22,0.10303,-0.02061,0.00000,0.88710,0.02630,0.06182
23,0.10352,-0.02070,0.00000,0.92742,0.02417,0.06822
24,0.10420,-0.02084,0.00000,0.96774,0.02218,0.06059
25,0.10335,-0.02067,0.00000,1.00806,0.02032,0.04787
26,0.10444,-0.02089,0.00000,1.04839,0.01858,0.04592
27,0.10528,-0.02106,0.00000,1.08871,0.01697,0.04597
28,0.10597,-0.02119,0.00000,1.12903,0.01551,0.04616
29,0.10691,-0.02138,0.00000,1.16935,0.01417,0.04742
30,0.10726,-0.02145,0.00000,1.20968,0.01294,0.05072
31,0.10759,-0.02152,0.00000,1.25000,0.01183,0.04241
32,0.10791,-0.02158,0.00000,1.29032,0.01083,0.04766
33,0.10821,-0.02164,0.00000,1.33065,0.00993,0.04485
34,0.10849,-0.02170,0.00000,1.37097,0.00912,0.05156
35,0.10875,-0.02175,0.00000,1.41129,0.00840,0.05087
36,0.10898,-0.02180,0.00000,1.45161,0.00777,0.05487
37,0.10939,-0.02188,0.00000,1.49194,0.00722,0.05160
38,0.10967,-0.02193,0.00000,1.53226,0.00673,0.05363
39,0.10986,-0.02197,0.00000,1.57258,0.00631,0.04547
40,0.10977,-0.02195,0.00000,1.61290,0.00595,0.05112
41,0.10975,-0.02195,0.00000,1.65323,0.00564,0.04091
42,0.10956,-0.02191,0.00000,1.69355,0.00540,0.03841
43,0.11090,-0.02089,0.00000,1.73387,0.00522,0.03447
44,0.11011,-0.02202,0.00000,1.77419,0.00507,0.03292
45,0.11215,-0.02031,0.00000,1.81452,0.00496,0.02772
46,0.11695,-0.01726,0.00000,1.85484,0.00491,0.02758
47,0.11974,-0.01754,0.00000,1.89516,0.00492,0.02828
48,0.12166,-0.01766,0.00000,1.93548,0.00508,0.02942
49,0.12889,-0.01223,0.00000,1.97581,0.00551,0.02810
50,0.12264,-0.02453,0.00000,2.01613,0.00600,0.03550
51,0.12061,-0.02213,0.00000,2.05645,0.00678,0.01617
52,0.12237,-0.01779,0.00000,2.09677,0.00606,0.02359
53,0.09715,0.01943,0.73234,2.13710,0.00567,0.01477
54,0.14255,-0.02851,0.00000,2.17742,0.00554,0.00633
55,0.13181,-0.02472,0.00000,2.21774,0.00541,0.00780
56,0.12928,-0.01717,0.00000,2.25806,0.00537,0.01030
57,0.12778,-0.01536,0.00000,2.29839,0.00536,0.01161
58,0.12699,-0.01490,0.00000,2.33871,0.00537,0.01844
59,0.10884,0.02177,0.66278,2.37903,0.00539,0.02293
60,0.14068,-0.02814,0.00000,2.41935,0.00540,0.00805
61,0.13397,-0.01934,0.00000,2.45968,0.00537,0.00794
62,0.13254,-0.01270,0.00000,2.50000,0.00536,0.00833
63,0.13229,-0.01109,0.00000,2.54032,0.00536,0.00928
64,0.13300,-0.01068,0.00000,2.58065,0.00536,0.00984
65,0.13464,-0.01056,0.00000,2.62097,0.00536,0.01034
66,0.13727,-0.01059,0.00000,2.66129,0.00535,0.01017
67,0.14150,-0.01026,0.00000,2.70161,0.00534,0.01048
68,0.14663,-0.01092,0.00000,2.74194,0.00531,0.01562
69,0.15269,-0.01228,0.00000,2.78226,0.00527,0.01617
70,0.15960,-0.01371,0.00000,2.82258,0.00524,0.01506
71,0.16251,-0.01497,0.00000,2.86290,0.00526,0.01286
72,0.15231,0.00226,0.00000,2.90323,0.00548,0.01184
73,0.14822,0.02964,0.00000,2.94355,0.00483,0.00545
74,0.09970,0.01994,1.21235,2.98387,0.00443,0.00582
75,-0.00000,0.00000,0.59163,3.02419,0.00440,0.00716
76,0.07670,-0.01534,0.00000,3.06452,0.00466,0.00498
77,0.11827,-0.02365,0.00000,3.10484,0.00495,0.00518
78,0.13097,-0.02471,0.00000,3.14516,0.00510,0.00499
79,0.14028,-0.00686,0.00000,3.18548,0.00516,0.00513
80,0.14241,-0.00080,0.00000,3.22581,0.00516,0.00493
81,0.14187,0.00116,0.00000,3.26613,0.00512,0.00464
82,0.14051,0.00165,0.00000,3.30645,0.00507,0.00470
83,0.13913,0.00163,0.00000,3.34677,0.00503,0.00524
84,0.13802,0.00146,0.00000,3.38710,0.00500,0.00576
85,0.13731,0.00129,0.00000,3.42742,0.00496,0.00585
86,0.13704,0.00115,0.00000,3.46774,0.00493,0.00504
87,0.13725,0.00107,0.00000,3.50806,0.00491,0.00478
88,0.13799,0.00105,0.00000,3.54839,0.00488,0.00491
89,0.13935,0.00106,0.00000,3.58871,0.00485,0.00498
90,0.14138,0.00110,0.00000,3.62903,0.00481,0.00556
91,0.14401,0.00114,0.00000,3.66935,0.00477,0.00482
92,0.14679,0.00132,0.00000,3.70968,0.00471,0.00493
93,0.14811,0.00274,0.00000,3.75000,0.00462,0.00464
94,0.14293,0.01353,0.00000,3.79032,0.00449,0.00456
95,0.13245,0.02649,0.00000,3.83065,0.00434,0.00448
96,0.06058,-0.01212,0.00000,3.87097,0.00424,0.00466
97,0.10550,-0.02110,0.00000,3.91129,0.00471,0.00454
98,0.12311,-0.01497,0.00000,3.95161,0.00534,0.00441
99,0.13199,-0.00468,0.00000,3.99194,0.00508,0.00455
100,0.13491,-0.00106,0.00000,4.03226,0.00500,0.00441
101,0.13558,0.00025,0.00000,4.07258,0.00495,0.00438
102,0.13540,0.00066,0.00000,4.11290,0.00492,0.00441
103,0.13497,0.00072,0.00000,4.15323,0.00489,0.00449
104,0.13452,0.00068,0.00000,4.19355,0.00487,0.00457
105,0.13413,0.00061,0.00000,4.23387,0.00485,0.00458
106,0.13383,0.00054,0.00000,4.27419,0.00483,0.00457
107,0.13361,0.00048,0.00000,4.31452,0.00482,0.00453
108,0.13348,0.00044,0.00000,4.35484,0.00481,0.00450
109,0.13345,0.00041,0.00000,4.39516,0.00479,0.00447
110,0.13352,0.00040,0.00000,4.43548,0.00478,0.00447
111,0.13373,0.00041,0.00000,4.47581,0.00477,0.00442
112,0.13412,0.00044,0.00000,4.51613,0.00476,0.00442
113,0.13475,0.00049,0.00000,4.55645,0.00475,0.00448
114,0.13571,0.00057,0.00000,4.59677,0.00474,0.00445
115,0.13712,0.00069,0.00000,4.63710,0.00474,0.00434
116,0.13908,0.00083,0.00000,4.67742,0.00476,0.00438
117,0.14149,0.00087,0.00000,4.71774,0.00480,0.00435
118,0.14428,0.00125,0.00000,4.75806,0.00470,0.00434
119,0.14607,0.00271,0.00000,4.79839,0.00461,0.00440
120,0.14319,0.01053,0.00000,4.83871,0.00449,0.00447
121,0.13309,0.02662,0.00000,4.87903,0.00432,0.00434
122,0.07020,-0.01404,0.00000,4.91935,0.00413,0.00431
123,0.10809,-0.02162,0.00000,4.95968,0.00440,0.00434
124,0.12503,-0.01034,0.00000,5.00000,0.00455,0.00423
125,0.30000,0.06000,0.00000,5.04032,0.08710,0.01217
126,0.30000,0.06000,0.00000,5.08065,0.10064,0.01455
127,0.30000,0.06000,0.00000,5.12097,0.11398,0.01544
128,0.30000,0.06000,0.00000,5.16129,0.12656,0.01754
129,0.30000,0.06000,0.00000,5.20161,0.13534,0.01617
130,0.30000,0.06000,0.00000,5.24194,0.14524,0.01572
131,0.30000,0.06000,0.00000,5.28226,0.15349,0.01890
132,0.30000,0.06000,0.00000,5.32258,0.15955,0.02449
133,0.30000,0.06000,0.00000,5.36290,0.16322,0.02227
134,0.30000,0.06000,0.00000,5.40323,0.16419,0.02729
135,0.30000,0.06000,0.00000,5.44355,0.16244,0.02524
136,0.22064,0.04413,0.00000,5.48387,0.15799,0.02599
137,0.13085,0.02617,0.00000,5.52419,0.15014,0.02373
138,0.06678,0.01336,0.00000,5.56452,0.14065,0.02112
139,0.01654,0.00331,0.00000,5.60484,0.13117,0.02364
140,0.00000,0.00000,0.00000,5.64516,0.12265,0.02080
141,0.00000,-0.00000,0.00000,5.68548,0.11539,0.02022
142,-0.00000,-0.00000,0.00000,5.72581,0.10782,0.02638
143,-0.00000,0.00000,0.00000,5.76613,0.10124,0.02423
144,0.00000,0.00000,0.00000,5.80645,0.09542,0.02594
145,0.00545,-0.00109,0.00000,5.84677,0.09022,0.02759
146,0.03274,-0.00655,0.00000,5.88710,0.08538,0.02710
147,0.04541,-0.00908,0.00000,5.92742,0.08014,0.02211
148,0.04958,-0.00992,0.00000,5.96774,0.07483,0.02115
149,0.05057,-0.01011,0.00000,6.00806,0.06979,0.02167
150,0.05385,-0.01077,0.00000,6.04839,0.06514,0.01699
151,0.07461,-0.01492,0.00000,6.08871,0.06101,0.02008
152,0.15115,-0.03023,0.00000,6.12903,0.05722,0.01171
153,0.08605,-0.01721,0.00000,6.16935,0.05477,0.01761
154,0.08747,-0.01749,0.00000,6.20968,0.04821,0.00476
155,0.08551,-0.01710,0.00000,6.25000,0.04375,0.00489
156,0.08382,-0.01676,0.00000,6.29032,0.04016,0.00588
157,0.08365,-0.01643,0.00000,6.33065,0.03704,0.00455
158,0.08743,-0.01362,0.00000,6.37097,0.03422,0.00455
159,0.08973,-0.01288,0.00000,6.41129,0.03160,0.00463
160,0.09149,-0.01250,0.00000,6.45161,0.02916,0.00455
161,0.09292,-0.01227,0.00000,6.49194,0.02691,0.00451
162,0.09440,-0.01180,0.00000,6.53226,0.02483,0.00451
163,0.09575,-0.01144,0.00000,6.57258,0.02291,0.00442
164,0.09705,-0.01111,0.00000,6.61290,0.02115,0.00634
165,0.09832,-0.01078,0.00000,6.65323,0.01953,0.00678
166,0.09963,-0.01041,0.00000,6.69355,0.01805,0.00618
167,0.10100,-0.01002,0.00000,6.73387,0.01670,0.00432
168,0.10247,-0.00959,0.00000,6.77419,0.01547,0.00434
169,0.10410,-0.00907,0.00000,6.81452,0.01435,0.00428
170,0.10592,-0.00843,0.00000,6.85484,0.01333,0.00421
171,0.10801,-0.00749,0.00000,6.89516,0.01242,0.00417
172,0.11048,-0.00590,0.00000,6.93548,0.01161,0.00410
173,0.11332,-0.00308,0.00000,6.97581,0.01092,0.00411
174,0.11568,0.00092,0.00000,7.01613,0.01034,0.00403
175,0.11787,0.00769,0.00000,7.05645,0.00952,0.00411
176,0.11632,0.00662,0.00000,7.09677,0.00879,0.00444
177,0.11138,-0.02228,0.00000,7.13710,0.00805,0.00430
178,0.07612,-0.01522,0.00000,7.17742,0.00745,0.00452
179,0.09861,-0.01972,0.00000,7.21774,0.00712,0.00433
180,0.10926,-0.01415,0.00000,7.25806,0.00679,0.00423
181,0.11520,-0.00708,0.00000,7.29839,0.00652,0.00425
182,0.11744,-0.00511,0.00000,7.33871,0.00628,0.00422
183,0.11841,-0.00448,0.00000,7.37903,0.00607,0.00415
184,0.11899,-0.00420,0.00000,7.41935,0.00589,0.00421
185,0.11951,-0.00398,0.00000,7.45968,0.00575,0.00418
186,0.12011,-0.00374,0.00000,7.50000,0.00570,0.00425
187,0.12032,-0.00403,0.00000,7.54032,0.00576,0.00414
188,0.12111,-0.00358,0.00000,7.58065,0.00548,0.00411
189,0.12202,-0.00327,0.00000,7.62097,0.00532,0.00400
190,0.12304,-0.00299,0.00000,7.66129,0.00521,0.00401
191,0.12422,-0.00268,0.00000,7.70161,0.00511,0.00401
192,0.12561,-0.00226,0.00000,7.74194,0.00503,0.00403
193,0.12726,-0.00159,0.00000,7.78226,0.00495,0.00398
194,0.12905,-0.00041,0.00000,7.82258,0.00488,0.00401
195,0.13040,0.00164,0.00000,7.86290,0.00480,0.00407
196,0.12958,0.00504,0.00000,7.90323,0.00470,0.00413
197,0.12179,0.00446,0.00000,7.94355,0.00456,0.00413
198,0.09401,-0.01881,0.00000,7.98387,0.00437,0.00413
199,0.11617,-0.00909,0.00000,8.02419,0.00448,0.00407
200,0.12462,-0.00444,0.00000,8.06452,0.00452,0.00413
201,0.12785,-0.00239,0.00000,8.10484,0.00454,0.00424
202,0.12923,-0.00152,0.00000,8.14516,0.00455,0.00420
203,0.13009,-0.00110,0.00000,8.18548,0.00456,0.00426
204,0.13100,-0.00080,0.00000,8.22581,0.00461,0.00418
205,0.13224,-0.00043,0.00000,8.26613,0.00476,0.00424
206,0.13317,-0.00074,0.00000,8.30645,0.00514,0.00449
207,0.13510,0.00044,0.00000,8.34677,0.00483,0.00429
208,0.13641,0.00198,0.00000,8.38710,0.00471,0.00423
209,0.13516,0.00622,0.00000,8.42742,0.00462,0.00479
210,0.12570,0.01522,0.00000,8.46774,0.00450,0.00487
211,0.09328,-0.01866,0.00000,8.50806,0.00435,0.00483
212,0.11702,-0.01219,0.00000,8.54839,0.00451,0.00524
213,0.12668,-0.00506,0.00000,8.58871,0.00459,0.00499
214,0.13013,-0.00209,0.00000,8.62903,0.00462,0.00504
215,0.13125,-0.00091,0.00000,8.66935,0.00464,0.00512
216,0.13156,-0.00047,0.00000,8.70968,0.00464,0.00514
217,0.13164,-0.00030,0.00000,8.75000,0.00464,0.00477
218,0.13173,-0.00024,0.00000,8.79032,0.00464,0.00481
219,0.13191,-0.00019,0.00000,8.83065,0.00465,0.00499
220,0.13226,-0.00014,0.00000,8.87097,0.00465,0.00518
221,0.13284,-0.00006,0.00000,8.91129,0.00467,0.00455
222,0.13373,0.00008,0.00000,8.95161,0.00473,0.00448
223,0.13510,0.00033,0.00000,8.99194,0.00488,0.00470
224,0.13632,-0.00013,0.00000,9.03226,0.00529,0.00444
225,0.13890,0.00071,0.00000,9.07258,0.00498,0.00451
226,0.14160,0.00129,0.00000,9.11290,0.00487,0.00441
227,0.14361,0.00302,0.00000,9.15323,0.00479,0.00441
228,0.14178,0.01013,0.00000,9.19355,0.00469,0.00447
229,0.13068,0.02614,0.00000,9.23387,0.00453,0.00449
230,0.07886,-0.01577,0.00000,9.27419,0.00435,0.00452
231,0.11047,-0.02209,0.00000,9.31452,0.00459,0.00451
232,0.12518,-0.00978,0.00000,9.35484,0.00473,0.00447
233,0.13091,-0.00329,0.00000,9.39516,0.00483,0.00451
234,0.13301,-0.00080,0.00000,9.43548,0.00498,0.00436
235,0.13322,-0.00047,0.00000,9.47581,0.00537,0.00434
236,0.13374,0.00034,0.00000,9.51613,0.00511,0.00442
237,0.13398,0.00045,0.00000,9.55645,0.00504,0.00452
238,0.13425,0.00047,0.00000,9.59677,0.00502,0.00438
239,0.13471,0.00049,0.00000,9.63710,0.00502,0.00444
240,0.13547,0.00057,0.00000,9.67742,0.00505,0.00431
241,0.13648,0.00050,0.00000,9.71774,0.00516,0.00429
242,0.13822,0.00077,0.00000,9.75806,0.00508,0.00431
243,0.14052,0.00098,0.00000,9.79839,0.00504,0.00442
244,0.14327,0.00141,0.00000,9.83871,0.00503,0.00433
245,0.14565,0.00311,0.00000,9.87903,0.00507,0.00427
246,0.14404,0.01010,0.00000,9.91935,0.00531,0.00429
247,0.13623,0.02725,0.00000,9.95968,0.00496,0.00427
248,0.07777,-0.01555,0.00000,10.00000,0.00472,0.00437


==> data/tracking_circle_mi_state.csv <==
idx,x_nom,y_nom,theta_nom,psi_nom,x_opt,y_opt,theta_opt,psi_opt,x_pusher,y_pusher
0,0.00000,0.00000,0.01262,0.00000,-0.03000,0.03000,0.52360,0.00000,-0.06897,0.00750
1,0.00505,0.00006,0.03785,0.00000,-0.02081,0.03808,0.43478,0.00000,-0.06162,0.01912
2,0.01009,0.00025,0.06308,0.00000,-0.01094,0.04531,0.34596,0.00000,-0.05327,0.03005
3,0.01513,0.00057,0.08832,0.00000,-0.00046,0.05164,0.25713,0.00000,-0.04398,0.04019
4,0.02015,0.00102,0.11355,0.00000,0.01054,0.05701,0.16831,0.00000,-0.03383,0.04947
5,0.02517,0.00159,0.13879,0.00000,0.02196,0.06139,0.07949,0.00000,-0.02289,0.05781
6,0.03016,0.00229,0.16402,0.00000,0.03341,0.06464,-0.00687,0.00000,-0.01159,0.06495
7,0.03514,0.00311,0.18925,0.00000,0.03771,0.06453,-0.00397,0.00000,-0.00729,0.06471
8,0.04010,0.00406,0.21449,0.00000,0.04168,0.06372,0.02542,0.00000,-0.00331,0.06258
9,0.04503,0.00514,0.23972,0.00000,0.04560,0.06304,0.05427,0.00000,0.00066,0.06060
10,0.04993,0.00633,0.26495,0.00000,0.04950,0.06248,0.08287,0.00000,0.00465,0.05875
11,0.05480,0.00766,0.29019,0.00000,0.05336,0.06203,0.11114,0.00000,0.00864,0.05704
12,0.05964,0.00910,0.31542,0.00000,0.05726,0.06170,0.13954,0.00000,0.01270,0.05544
13,0.06444,0.01066,0.34065,0.00000,0.06119,0.06147,0.16808,0.00000,0.01682,0.05394
14,0.06919,0.01235,0.36589,0.00000,0.06515,0.06135,0.19682,0.00000,0.02102,0.05255
15,0.07391,0.01416,0.39112,0.00000,0.06914,0.06135,0.22578,0.00000,0.02528,0.05128
16,0.07857,0.01608,0.41636,0.00000,0.07314,0.06146,0.25483,0.00000,0.02959,0.05012
17,0.08319,0.01812,0.44159,0.00000,0.07717,0.06170,0.28412,0.00000,0.03397,0.04908
18,0.08775,0.02028,0.46682,0.00000,0.08118,0.06204,0.31336,0.00000,0.03837,0.04817
19,0.09226,0.02255,0.49206,0.00000,0.08523,0.06252,0.34292,0.00000,0.04285,0.04739
20,0.09670,0.02493,0.51729,0.00000,0.08929,0.06311,0.37277,0.00000,0.04738,0.04672
21,0.10109,0.02743,0.54252,0.00000,0.09338,0.06384,0.40286,0.00000,0.05198,0.04619
22,0.10541,0.03003,0.56776,0.00000,0.09746,0.06469,0.43315,0.00000,0.05662,0.04580
23,0.10967,0.03275,0.59299,0.00000,0.10155,0.06567,0.46366,0.00000,0.06130,0.04554
24,0.11385,0.03557,0.61823,0.00000,0.10562,0.06678,0.49431,0.00000,0.06601,0.04543
25,0.11796,0.03849,0.64346,0.00000,0.10969,0.06802,0.52516,0.00000,0.07075,0.04546
26,0.12200,0.04152,0.66869,0.00000,0.11368,0.06938,0.55576,0.00000,0.07545,0.04564
27,0.12596,0.04465,0.69393,0.00000,0.11767,0.07087,0.58668,0.00000,0.08019,0.04596
28,0.12984,0.04788,0.71916,0.00000,0.12164,0.07250,0.61785,0.00000,0.08496,0.04644
29,0.13364,0.05120,0.74439,0.00000,0.12559,0.07427,0.64922,0.00000,0.08974,0.04706
30,0.13735,0.05462,0.76963,0.00000,0.12951,0.07617,0.68088,0.00000,0.09455,0.04785
31,0.14097,0.05813,0.79486,0.00000,0.13339,0.07821,0.71263,0.00000,0.09934,0.04878
32,0.14451,0.06174,0.82009,0.00000,0.13720,0.08037,0.74449,0.00000,0.10411,0.04988
33,0.14795,0.06543,0.84533,0.00000,0.14096,0.08266,0.77643,0.00000,0.10886,0.05113
34,0.15130,0.06920,0.87056,0.00000,0.14466,0.08507,0.80847,0.00000,0.11358,0.05253
35,0.15455,0.07306,0.89580,0.00000,0.14828,0.08761,0.84059,0.00000,0.11827,0.05409
36,0.15771,0.07700,0.92103,0.00000,0.15183,0.09027,0.87279,0.00000,0.12291,0.05580
37,0.16076,0.08102,0.94626,0.00000,0.15530,0.09305,0.90505,0.00000,0.12751,0.05766
38,0.16371,0.08511,0.97150,0.00000,0.15869,0.09595,0.93744,0.00000,0.13206,0.05968
39,0.16656,0.08928,0.99673,0.00000,0.16200,0.09897,0.96991,0.00000,0.13655,0.06185
40,0.16930,0.09352,1.02196,0.00000,0.16521,0.10210,1.00244,0.00000,0.14098,0.06417
41,0.17193,0.09782,1.04720,0.00000,0.16831,0.10533,1.03494,0.00000,0.14533,0.06663
42,0.17445,0.10219,1.07243,0.00000,0.17131,0.10865,1.06743,0.00000,0.14960,0.06923
43,0.17687,0.10663,1.09766,0.00000,0.17419,0.11207,1.09987,0.00000,0.15377,0.07197
44,0.17916,0.11112,1.12290,0.00000,0.17694,0.11564,1.13079,0.00000,0.15778,0.07493
45,0.18135,0.11567,1.14813,0.00000,0.17962,0.11925,1.16339,0.00000,0.16179,0.07794
46,0.18342,0.12027,1.17337,0.00000,0.18214,0.12305,1.19346,0.00000,0.16556,0.08122
47,0.18537,0.12492,1.19860,0.00000,0.18451,0.12714,1.21900,0.00000,0.16900,0.08490
48,0.18721,0.12962,1.22383,0.00000,0.18682,0.13140,1.24497,0.00000,0.17241,0.08877
49,0.18893,0.13437,1.24907,0.00000,0.18904,0.13578,1.27111,0.00000,0.17576,0.09279
50,0.19052,0.13916,1.27430,0.00000,0.19103,0.14056,1.28922,0.00000,0.17853,0.09734
51,0.19200,0.14398,1.29953,0.00000,0.19334,0.14500,1.32553,0.00000,0.18241,0.10135
52,0.19335,0.14885,1.32477,0.00000,0.19537,0.14947,1.35830,0.00000,0.18588,0.10548
53,0.19458,0.15374,1.35000,0.00000,0.19710,0.15410,1.38463,0.00000,0.18877,0.10988
54,0.19568,0.15866,1.37524,0.00000,0.19705,0.15807,1.35587,0.02929,0.18846,0.11388
55,0.19666,0.16361,1.40047,0.00000,0.19938,0.16339,1.40426,0.02929,0.19293,0.11885
56,0.19752,0.16859,1.42570,0.00000,0.20123,0.16843,1.44657,0.02929,0.19667,0.12365
57,0.19825,0.17358,1.45094,0.00000,0.20255,0.17348,1.47759,0.02929,0.19939,0.12858
58,0.19885,0.17859,1.47617,0.00000,0.20364,0.17851,1.50588,0.02929,0.20174,0.13354
59,0.19933,0.18362,1.50140,0.00000,0.20456,0.18354,1.53344,0.02929,0.20391,0.13853
60,0.19968,0.18865,1.52664,0.00000,0.20386,0.18792,1.50594,0.05580,0.20289,0.14289
61,0.19990,0.19369,1.55187,0.00000,0.20534,0.19346,1.55922,0.05580,0.20678,0.14844
62,0.20000,0.19874,1.57710,0.00000,0.20618,0.19881,1.59893,0.05580,0.20940,0.15389
63,0.19996,0.20378,1.60234,0.00000,0.20654,0.20413,1.62869,0.05580,0.21109,0.15932
64,0.19981,0.20883,1.62757,0.00000,0.20668,0.20944,1.65605,0.05580,0.21246,0.16477
65,0.19952,0.21387,1.65281,0.00000,0.20665,0.21477,1.68286,0.05580,0.21362,0.17027
66,0.19911,0.21890,1.67804,0.00000,0.20647,0.22017,1.70962,0.05580,0.21463,0.17587
67,0.19857,0.22391,1.70327,0.00000,0.20613,0.22567,1.73666,0.05580,0.21548,0.18161
68,0.19790,0.22892,1.72851,0.00000,0.20560,0.23132,1.76354,0.05580,0.21613,0.18753
69,0.19711,0.23390,1.75374,0.00000,0.20490,0.23716,1.79184,0.05580,0.21667,0.19368
70,0.19619,0.23886,1.77897,0.00000,0.20404,0.24323,1.82264,0.05580,0.21715,0.20013
71,0.19514,0.24380,1.80421,0.00000,0.20298,0.24954,1.85613,0.05580,0.21752,0.20691
72,0.19398,0.24871,1.82944,0.00000,0.20173,0.25595,1.89173,0.05580,0.21778,0.21386
73,0.19269,0.25359,1.85468,0.00000,0.19972,0.26170,1.90098,0.05580,0.21616,0.21977
74,0.19127,0.25843,1.87991,0.00000,0.19667,0.26693,1.86935,0.05580,0.21178,0.22449
75,0.18974,0.26324,1.90514,0.00000,0.19474,0.27050,1.84808,0.10430,0.21058,0.22823
76,0.18808,0.26801,1.93038,0.00000,0.19474,0.27050,1.84808,0.12796,0.21139,0.22846
77,0.18631,0.27273,1.95561,0.00000,0.19449,0.27362,1.88540,0.12796,0.21270,0.23222
78,0.18441,0.27741,1.98084,0.00000,0.19392,0.27841,1.94294,0.12796,0.21448,0.23813
79,0.18240,0.28204,2.00608,0.00000,0.19294,0.28365,2.00447,0.12796,0.21594,0.24471
80,0.18027,0.28661,2.03131,0.00000,0.19083,0.28886,2.04135,0.12796,0.21525,0.25079
81,0.17803,0.29114,2.05654,0.00000,0.18828,0.29395,2.06965,0.12796,0.21376,0.25659
82,0.17567,0.29560,2.08178,0.00000,0.18552,0.29891,2.09495,0.12796,0.21194,0.26221
83,0.17321,0.30000,2.10701,0.00000,0.18265,0.30375,2.11927,0.12796,0.20996,0.26769
84,0.17063,0.30434,2.13225,0.00000,0.17969,0.30846,2.14335,0.12796,0.20786,0.27308
85,0.16794,0.30861,2.15748,0.00000,0.17665,0.31307,2.16748,0.12796,0.20567,0.27838
86,0.16515,0.31281,2.18271,0.00000,0.17353,0.31758,2.19173,0.12796,0.20337,0.28360
87,0.16225,0.31694,2.20795,0.00000,0.17030,0.32202,2.21613,0.12796,0.20096,0.28877
88,0.15924,0.32100,2.23318,0.00000,0.16696,0.32638,2.24069,0.12796,0.19843,0.29390
89,0.15614,0.32498,2.25841,0.00000,0.16350,0.33068,2.26542,0.12796,0.19577,0.29899
90,0.15294,0.32888,2.28365,0.00000,0.15990,0.33493,2.29039,0.12796,0.19295,0.30406
91,0.14964,0.33270,2.30888,0.00000,0.15614,0.33916,2.31569,0.12796,0.18996,0.30913
92,0.14624,0.33643,2.33412,0.00000,0.15220,0.34336,2.34143,0.12796,0.18678,0.31421
93,0.14275,0.34008,2.35935,0.00000,0.14808,0.34754,2.36744,0.12796,0.18340,0.31930
94,0.13917,0.34363,2.38458,0.00000,0.14376,0.35160,2.39160,0.12796,0.17976,0.32422
95,0.13551,0.34710,2.40982,0.00000,0.13921,0.35510,2.39879,0.12796,0.17540,0.32798
96,0.13175,0.35047,2.43505,0.00000,0.13459,0.35790,2.38481,0.12796,0.17040,0.33028
97,0.12791,0.35375,2.46028,0.00000,0.13316,0.35992,2.41428,0.12796,0.16977,0.33336
98,0.12399,0.35693,2.48552,0.00000,0.13057,0.36336,2.46562,0.12796,0.16849,0.33871
99,0.11999,0.36001,2.51075,0.00000,0.12711,0.36690,2.51123,0.12796,0.16611,0.34402
100,0.11592,0.36298,2.53598,0.00000,0.12295,0.37017,2.54330,0.12796,0.16267,0.34854
101,0.11177,0.36585,2.56122,0.00000,0.11852,0.37324,2.57057,0.12796,0.15881,0.35271
102,0.10755,0.36862,2.58645,0.00000,0.11395,0.37616,2.59602,0.12796,0.15475,0.35666
103,0.10326,0.37128,2.61169,0.00000,0.10930,0.37895,2.62084,0.12796,0.15058,0.36047
104,0.09891,0.37383,2.63692,0.00000,0.10461,0.38161,2.64547,0.12796,0.14633,0.36415
105,0.09449,0.37627,2.66215,0.00000,0.09986,0.38415,2.67009,0.12796,0.14200,0.36772
106,0.09001,0.37860,2.68739,0.00000,0.09507,0.38657,2.69474,0.12796,0.13760,0.37118
107,0.08548,0.38081,2.71262,0.00000,0.09023,0.38886,2.71944,0.12796,0.13313,0.37453
108,0.08089,0.38291,2.73785,0.00000,0.08535,0.39103,2.74418,0.12796,0.12859,0.37777
109,0.07625,0.38490,2.76309,0.00000,0.08042,0.39308,2.76896,0.12796,0.12397,0.38089
110,0.07156,0.38676,2.78832,0.00000,0.07544,0.39501,2.79378,0.12796,0.11928,0.38391
111,0.06682,0.38851,2.81355,0.00000,0.07042,0.39682,2.81862,0.12796,0.11452,0.38680
112,0.06204,0.39013,2.83879,0.00000,0.06534,0.39850,2.84348,0.12796,0.10968,0.38959
113,0.05723,0.39164,2.86402,0.00000,0.06021,0.40006,2.86838,0.12796,0.10475,0.39225
114,0.05237,0.39302,2.88926,0.00000,0.05501,0.40149,2.89332,0.12796,0.09974,0.39480
115,0.04749,0.39428,2.91449,0.00000,0.04974,0.40280,2.91832,0.12796,0.09462,0.39723
116,0.04257,0.39542,2.93972,0.00000,0.04439,0.40399,2.94342,0.12796,0.08939,0.39955
117,0.03762,0.39643,2.96496,0.00000,0.03893,0.40505,2.96868,0.12796,0.08403,0.40175
118,0.03266,0.39732,2.99019,0.00000,0.03335,0.40599,2.99435,0.12796,0.07852,0.40385
119,0.02767,0.39808,3.01542,0.00000,0.02763,0.40679,3.01999,0.12796,0.07284,0.40580
120,0.02266,0.39871,3.04066,0.00000,0.02182,0.40739,3.04381,0.12796,0.06704,0.40748
121,0.01764,0.39922,3.06589,0.00000,0.01608,0.40753,3.05549,0.12796,0.06130,0.40815
122,0.01261,0.39960,3.09113,0.00000,0.01068,0.40693,3.04144,0.12796,0.05591,0.40691
123,0.00757,0.39986,3.11636,0.00000,0.00794,0.40777,3.07560,0.12796,0.05314,0.40930
124,0.00252,0.39998,3.14159,0.00000,0.00369,0.40892,3.12818,0.12796,0.04874,0.41282
125,-0.00252,0.39998,3.16683,0.00000,-0.00131,0.40940,3.16731,0.12796,0.04356,0.41506
126,-0.00757,0.39986,3.19206,0.00000,0.01971,0.37109,3.65923,0.12796,0.05659,0.39727
127,-0.01261,0.39960,3.21729,0.00000,0.01047,0.36306,3.62755,0.12796,0.04816,0.38806
128,-0.01764,0.39922,3.24253,0.00000,0.00098,0.35534,3.59587,0.12796,0.03944,0.37913
129,-0.02266,0.39871,3.26776,0.00000,-0.00875,0.34791,3.56419,0.12796,0.03044,0.37048
130,-0.02767,0.39808,3.29299,0.00000,-0.01871,0.34080,3.53251,0.12796,0.02118,0.36211
131,-0.03266,0.39732,3.31823,0.00000,-0.02889,0.33401,3.50083,0.12796,0.01165,0.35405
132,-0.03762,0.39643,3.34346,0.00000,-0.03928,0.32755,3.46915,0.12796,0.00188,0.34629
133,-0.04257,0.39542,3.36870,0.00000,-0.04987,0.32141,3.43747,0.12796,-0.00814,0.33884
134,-0.04749,0.39428,3.39393,0.00000,-0.06065,0.31562,3.40579,0.12796,-0.01839,0.33172
135,-0.05237,0.39302,3.41916,0.00000,-0.07161,0.31017,3.37411,0.12796,-0.02886,0.32492
136,-0.05723,0.39164,3.44440,0.00000,-0.08273,0.30507,3.34243,0.12796,-0.03953,0.31846
137,-0.06204,0.39013,3.46963,0.00000,-0.09103,0.30158,3.31914,0.12796,-0.04753,0.31396
138,-0.06682,0.38851,3.49486,0.00000,-0.09599,0.29962,3.30532,0.12796,-0.05233,0.31140
139,-0.07156,0.38676,3.52010,0.00000,-0.09854,0.29866,3.29827,0.12796,-0.05480,0.31013
140,-0.07625,0.38490,3.54533,0.00000,-0.09917,0.29843,3.29652,0.12796,-0.05541,0.30982
141,-0.08089,0.38291,3.57057,0.00000,-0.09917,0.29843,3.29652,0.12796,-0.05541,0.30982
142,-0.08548,0.38081,3.59580,0.00000,-0.09917,0.29843,3.29652,0.12796,-0.05541,0.30982
143,-0.09001,0.37860,3.62103,0.00000,-0.09917,0.29843,3.29652,0.12796,-0.05541,0.30982
144,-0.09449,0.37627,3.64627,0.00000,-0.09917,0.29843,3.29652,0.12796,-0.05541,0.30982
145,-0.09891,0.37383,3.67150,0.00000,-0.09917,0.29843,3.29652,0.12796,-0.05541,0.30982
146,-0.10326,0.37128,3.69673,0.00000,-0.09940,0.29844,3.29917,0.12796,-0.05566,0.30994
147,-0.10755,0.36862,3.72197,0.00000,-0.10073,0.29849,3.31510,0.12796,-0.05718,0.31069
148,-0.11177,0.36585,3.74720,0.00000,-0.10258,0.29853,3.33720,0.12796,-0.05932,0.31170
149,-0.11592,0.36298,3.77243,0.00000,-0.10461,0.29854,3.36132,0.12796,-0.06167,0.31274
150,-0.11999,0.36001,3.79767,0.00000,-0.10667,0.29849,3.38592,0.12796,-0.06409,0.31375
151,-0.12399,0.35693,3.82290,0.00000,-0.10886,0.29839,3.41212,0.12796,-0.06670,0.31475
152,-0.12791,0.35375,3.84814,0.00000,-0.11190,0.29816,3.44842,0.12796,-0.07036,0.31605
153,-0.13175,0.35047,3.87337,0.00000,-0.11803,0.29749,3.52197,0.12796,-0.07791,0.31838
154,-0.13551,0.34710,3.89860,0.00000,-0.12148,0.29685,3.56383,0.12796,-0.08228,0.31940
155,-0.13917,0.34363,3.92384,0.00000,-0.12496,0.29606,3.60639,0.12796,-0.08675,0.32025
156,-0.14275,0.34008,3.94907,0.00000,-0.12832,0.29514,3.64799,0.12796,-0.09115,0.32090
157,-0.14624,0.33643,3.97430,0.00000,-0.13158,0.29410,3.68878,0.12796,-0.09549,0.32135
158,-0.14964,0.33270,3.99954,0.00000,-0.13478,0.29292,3.72904,0.12796,-0.09982,0.32160
159,-0.15294,0.32888,4.02477,0.00000,-0.13799,0.29143,3.76586,0.12796,-0.10411,0.32139
160,-0.15614,0.32498,4.05000,0.00000,-0.14120,0.28975,3.80201,0.12796,-0.10843,0.32091
161,-0.15924,0.32100,4.07524,0.00000,-0.14440,0.28790,3.83794,0.12796,-0.11276,0.32022
162,-0.16225,0.31694,4.10047,0.00000,-0.14757,0.28589,3.87379,0.12796,-0.11711,0.31933
163,-0.16515,0.31281,4.12571,0.00000,-0.15069,0.28372,3.90924,0.12796,-0.12144,0.31821
164,-0.16794,0.30861,4.15094,0.00000,-0.15376,0.28139,3.94442,0.12796,-0.12574,0.31689
165,-0.17063,0.30434,4.17617,0.00000,-0.15678,0.27891,3.97935,0.12796,-0.13002,0.31536
166,-0.17321,0.30000,4.20141,0.00000,-0.15973,0.27627,4.01404,0.12796,-0.13425,0.31363
167,-0.17567,0.29560,4.22664,0.00000,-0.16261,0.27349,4.04843,0.12796,-0.13843,0.31170
168,-0.17803,0.29114,4.25187,0.00000,-0.16542,0.27055,4.08250,0.12796,-0.14255,0.30957
169,-0.18027,0.28661,4.27711,0.00000,-0.16814,0.26747,4.11622,0.12796,-0.14660,0.30723
170,-0.18240,0.28204,4.30234,0.00000,-0.17078,0.26423,4.14948,0.12796,-0.15058,0.30469
171,-0.18441,0.27741,4.32758,0.00000,-0.17333,0.26082,4.18213,0.12796,-0.15445,0.30192
172,-0.18631,0.27273,4.35281,0.00000,-0.17577,0.25725,4.21379,0.12796,-0.15821,0.29892
173,-0.18808,0.26801,4.37804,0.00000,-0.17809,0.25348,4.24358,0.12796,-0.16178,0.29566
174,-0.18974,0.26324,4.40328,0.00000,-0.18025,0.24949,4.26972,0.12796,-0.16504,0.29208
175,-0.19127,0.25843,4.42851,0.00000,-0.18220,0.24529,4.29039,0.12796,-0.16788,0.28819
176,-0.19269,0.25359,4.45374,0.00000,-0.18385,0.24087,4.30145,0.12796,-0.17000,0.28392
177,-0.19398,0.24871,4.47898,0.00000,-0.18546,0.23649,4.31381,0.12796,-0.17215,0.27972
178,-0.19514,0.24380,4.50421,0.00000,-0.18801,0.23273,4.36800,0.12796,-0.17706,0.27661
179,-0.19619,0.23886,4.52944,0.00000,-0.18962,0.23007,4.40504,0.12796,-0.18029,0.27433
180,-0.19711,0.23390,4.55468,0.00000,-0.19156,0.22655,4.45301,0.12796,-0.18437,0.27120
181,-0.19790,0.22892,4.57991,0.00000,-0.19323,0.22247,4.49477,0.12796,-0.18791,0.26739
182,-0.19857,0.22391,4.60515,0.00000,-0.19450,0.21804,4.52719,0.12796,-0.19064,0.26310
183,-0.19911,0.21890,4.63038,0.00000,-0.19557,0.21346,4.55712,0.12796,-0.19306,0.25861
184,-0.19952,0.21387,4.65561,0.00000,-0.19648,0.20881,4.58631,0.12796,-0.19528,0.25401
185,-0.19981,0.20883,4.68085,0.00000,-0.19724,0.20410,4.61519,0.12796,-0.19736,0.24933
186,-0.19996,0.20378,4.70608,0.00000,-0.19786,0.19936,4.64385,0.12796,-0.19927,0.24456
187,-0.20000,0.19874,4.73131,0.00000,-0.19834,0.19458,4.67226,0.12796,-0.20104,0.23972
188,-0.19990,0.19369,4.75655,0.00000,-0.19870,0.18978,4.70114,0.12796,-0.20269,0.23482
189,-0.19968,0.18865,4.78178,0.00000,-0.19889,0.18493,4.72952,0.12796,-0.20417,0.22985
190,-0.19933,0.18362,4.80702,0.00000,-0.19894,0.18005,4.75760,0.12796,-0.20547,0.22480
191,-0.19885,0.17859,4.83225,0.00000,-0.19884,0.17513,4.78546,0.12796,-0.20661,0.21968
192,-0.19825,0.17358,4.85748,0.00000,-0.19858,0.17017,4.81309,0.12796,-0.20759,0.21449
193,-0.19752,0.16859,4.88272,0.00000,-0.19817,0.16516,4.84036,0.12796,-0.20838,0.20922
194,-0.19666,0.16361,4.90795,0.00000,-0.19758,0.16010,4.86695,0.12796,-0.20896,0.20387
195,-0.19568,0.15866,4.93318,0.00000,-0.19680,0.15500,4.89214,0.12796,-0.20928,0.19847
196,-0.19458,0.15374,4.95842,0.00000,-0.19580,0.14988,4.91455,0.12796,-0.20925,0.19306
197,-0.19335,0.14885,4.98365,0.00000,-0.19457,0.14484,4.93177,0.12796,-0.20875,0.18778
198,-0.19200,0.14398,5.00888,0.00000,-0.19333,0.14012,4.94836,0.12796,-0.20823,0.18282
199,-0.19052,0.13916,5.03412,0.00000,-0.19318,0.13629,4.99412,0.12796,-0.21002,0.17827
200,-0.18893,0.13437,5.05935,0.00000,-0.19224,0.13173,5.02970,0.12796,-0.21056,0.17308
201,-0.18721,0.12962,5.08459,0.00000,-0.19085,0.12694,5.06000,0.12796,-0.21042,0.16771
202,-0.18537,0.12492,5.10982,0.00000,-0.18920,0.12210,5.08790,0.12796,-0.20990,0.16231
203,-0.18342,0.12027,5.13505,0.00000,-0.18736,0.11726,5.11475,0.12796,-0.20913,0.15691
204,-0.18135,0.11567,5.16029,0.00000,-0.18537,0.11246,5.14116,0.12796,-0.20817,0.15151
205,-0.17916,0.11112,5.18552,0.00000,-0.18322,0.10768,5.16729,0.12796,-0.20703,0.14613
206,-0.17687,0.10663,5.21075,0.00000,-0.18091,0.10292,5.19312,0.12796,-0.20571,0.14074
207,-0.17445,0.10219,5.23599,0.00000,-0.17847,0.09818,5.21958,0.12796,-0.20426,0.13533
208,-0.17193,0.09782,5.26122,0.00000,-0.17583,0.09347,5.24465,0.12796,-0.20255,0.12996
209,-0.16930,0.09352,5.28646,0.00000,-0.17299,0.08881,5.26771,0.12796,-0.20054,0.12467
210,-0.16656,0.08928,5.31169,0.00000,-0.16993,0.08435,5.28424,0.12796,-0.19807,0.11975
211,-0.16371,0.08511,5.33692,0.00000,-0.16670,0.08045,5.28565,0.12796,-0.19489,0.11581
212,-0.16076,0.08102,5.36216,0.00000,-0.16530,0.07691,5.33103,0.12796,-0.19507,0.11096
213,-0.15771,0.07700,5.38739,0.00000,-0.16298,0.07281,5.37136,0.12796,-0.19410,0.10563
214,-0.15455,0.07306,5.41262,0.00000,-0.16004,0.06868,5.40299,0.12796,-0.19218,0.10050
215,-0.15130,0.06920,5.43786,0.00000,-0.15679,0.06462,5.43086,0.12796,-0.18980,0.09553
216,-0.14795,0.06543,5.46309,0.00000,-0.15336,0.06064,5.45721,0.12796,-0.18718,0.09067
217,-0.14451,0.06174,5.48832,0.00000,-0.14981,0.05676,5.48296,0.12796,-0.18438,0.08591
218,-0.14097,0.05813,5.51356,0.00000,-0.14615,0.05297,5.50848,0.12796,-0.18146,0.08123
219,-0.13735,0.05462,5.53879,0.00000,-0.14239,0.04928,5.53393,0.12796,-0.17841,0.07663
220,-0.13364,0.05120,5.56403,0.00000,-0.13853,0.04568,5.55934,0.12796,-0.17523,0.07211
221,-0.12984,0.04788,5.58926,0.00000,-0.13457,0.04217,5.58474,0.12796,-0.17193,0.06766
222,-0.12596,0.04465,5.61449,0.00000,-0.13050,0.03875,5.61013,0.12796,-0.16850,0.06328
223,-0.12200,0.04152,5.63973,0.00000,-0.12632,0.03542,5.63549,0.12796,-0.16492,0.05898
224,-0.11796,0.03849,5.66496,0.00000,-0.12200,0.03217,5.66074,0.12796,-0.16119,0.05475
225,-0.11385,0.03557,5.69019,0.00000,-0.11758,0.02899,5.68690,0.12796,-0.15734,0.05053
226,-0.10967,0.03275,5.71543,0.00000,-0.11296,0.02589,5.71231,0.12796,-0.15326,0.04642
227,-0.10541,0.03003,5.74066,0.00000,-0.10817,0.02287,5.73737,0.12796,-0.14897,0.04238
228,-0.10109,0.02743,5.76589,0.00000,-0.10320,0.01999,5.76025,0.12796,-0.14443,0.03857
229,-0.09670,0.02493,5.79113,0.00000,-0.09808,0.01751,5.77227,0.12796,-0.13954,0.03559
230,-0.09226,0.02255,5.81636,0.00000,-0.09301,0.01587,5.75847,0.12796,-0.13421,0.03451
231,-0.08775,0.02028,5.84160,0.00000,-0.09060,0.01374,5.79684,0.12796,-0.13248,0.03079
232,-0.08319,0.01812,5.86683,0.00000,-0.08710,0.01090,5.85059,0.12796,-0.12984,0.02567
233,-0.07857,0.01608,5.89206,0.00000,-0.08272,0.00844,5.88891,0.12796,-0.12600,0.02157
234,-0.07391,0.01416,5.91730,0.00000,-0.07794,0.00631,5.91871,0.12796,-0.12159,0.01814
235,-0.06919,0.01235,5.94253,0.00000,-0.07298,0.00438,5.94523,0.12796,-0.11692,0.01505
236,-0.06444,0.01066,5.96776,0.00000,-0.06796,0.00260,5.97131,0.12796,-0.11217,0.01212
237,-0.05964,0.00910,5.99300,0.00000,-0.06286,0.00097,5.99628,0.12796,-0.10729,0.00938
238,-0.05480,0.00766,6.01823,0.00000,-0.05771,-0.00053,6.02114,0.12796,-0.10235,0.00678
239,-0.04993,0.00633,6.04347,0.00000,-0.05252,-0.00190,6.04602,0.12796,-0.09732,0.00429
240,-0.04503,0.00514,6.06870,0.00000,-0.04728,-0.00315,6.07094,0.12796,-0.09222,0.00193
241,-0.04010,0.00406,6.09393,0.00000,-0.04198,-0.00427,6.09591,0.12796,-0.08703,-0.00032
242,-0.03514,0.00311,6.11917,0.00000,-0.03661,-0.00527,6.12117,0.12796,-0.08175,-0.00245
243,-0.03016,0.00229,6.14440,0.00000,-0.03115,-0.00613,6.14636,0.12796,-0.07634,-0.00445
244,-0.02517,0.00159,6.16963,0.00000,-0.02558,-0.00686,6.17167,0.12796,-0.07080,-0.00632
245,-0.02015,0.00102,6.19487,0.00000,-0.01987,-0.00744,6.19687,0.12796,-0.06510,-0.00804
246,-0.01513,0.00057,6.22010,0.00000,-0.01406,-0.00782,6.22001,0.12796,-0.05925,-0.00947
247,-0.01009,0.00025,6.24533,0.00000,-0.00828,-0.00778,6.23249,0.12796,-0.05345,-0.00999
248,-0.00505,0.00006,6.27057,0.00000,-0.00279,-0.00696,6.21810,0.12796,-0.04798,-0.00853
249,-0.00000,0.00000,6.29580,0.00000,0.00028,-0.00779,6.25594,0.12796,-0.04483,-0.01106


==> data/tracking_eight_cc_action.csv <==
idx,u0,u1,u3,u4,time,cost,comp_time
0,0.26495,0.00074,0.00008,0.00009,0.00000,0.01316,0.00931
1,0.26454,0.00120,0.00008,0.00008,0.04032,0.01272,0.00688
2,0.26370,0.00178,0.00002,0.00002,0.08065,0.01227,0.00852
3,0.26245,0.00240,0.00001,0.00002,0.12097,0.01181,0.00809
4,0.26072,0.00309,0.00001,0.00007,0.16129,0.01134,0.00696
5,0.25875,0.00393,0.00004,0.00006,0.20161,0.01086,0.00427
6,0.25629,0.00485,0.00017,0.00003,0.24194,0.01038,0.00722
7,0.25344,0.00565,0.00003,0.00004,0.28226,0.00991,0.00970
8,0.25026,0.00646,0.00004,0.00014,0.32258,0.00944,0.00519
9,0.24672,0.00735,0.00008,0.00005,0.36290,0.00899,0.00518
10,0.24274,0.00852,0.00004,0.00007,0.40323,0.00855,0.00501
11,0.21559,0.04310,0.00003,0.74596,0.44355,0.00819,0.00434
12,0.24443,-0.02242,0.00002,0.00002,0.48387,0.00785,0.00537
13,0.23589,-0.00270,0.00017,0.00005,0.52419,0.00737,0.00505
14,0.22854,0.00401,0.00000,0.00003,0.56452,0.00697,0.00876
15,0.19751,0.03950,0.00002,1.10285,0.60484,0.00667,0.00444
16,0.22588,-0.02607,0.00011,0.00002,0.64516,0.00642,0.00505
17,0.21651,-0.00602,0.00008,0.00004,0.68548,0.00604,0.01059
18,0.18110,0.03618,0.00001,0.42882,0.72581,0.00581,0.00494
19,0.21014,-0.02360,0.00009,0.00001,0.76613,0.00565,0.01207
20,0.20008,-0.00270,0.00007,0.00004,0.80645,0.00536,0.00551
21,0.16679,0.03336,0.00002,1.59546,0.84677,0.00521,0.00544
22,0.19178,-0.02427,0.00021,0.00003,0.88710,0.00513,0.00493
23,0.15273,0.03027,0.00003,0.16082,0.92742,0.00502,0.00536
24,0.18323,-0.02202,0.00012,0.00006,0.96774,0.00502,0.00936
25,0.14663,0.02932,0.00002,1.27839,1.00806,0.00494,0.00602
26,0.17285,-0.02129,0.00024,0.00015,1.04839,0.00498,0.00526
27,0.16392,-0.00071,0.00004,0.00006,1.08871,0.00493,0.00778
28,0.13556,0.02711,0.00003,1.99985,1.12903,0.00497,0.00478
29,0.15533,-0.01415,0.00002,0.00002,1.16935,0.00508,0.00989
30,0.12353,0.02470,0.00001,1.66817,1.20968,0.00517,0.00722
31,0.14901,-0.02022,0.00006,0.00002,1.25000,0.00533,0.00847
32,0.14451,-0.00594,0.00003,0.00003,1.29032,0.00542,0.01127
33,0.11618,0.02323,0.00001,0.94082,1.33065,0.00557,0.00760
34,0.13975,-0.01624,0.00027,0.00004,1.37097,0.00577,0.00541
35,0.13718,-0.00655,0.00009,0.00003,1.41129,0.00591,0.00692
36,0.13395,-0.00364,0.00006,0.00012,1.45161,0.00607,0.01116
37,0.13164,-0.00334,0.00010,0.00011,1.49194,0.00625,0.00703
38,0.13028,-0.00426,0.00002,0.00007,1.53226,0.00643,0.00601
39,0.12970,-0.00605,0.00005,0.00002,1.57258,0.00662,0.00763
40,0.12967,-0.00890,0.00004,0.00001,1.61290,0.00681,0.00959
41,0.13411,-0.02682,1.61431,0.00001,1.65323,0.00700,0.00849
42,0.13616,0.00404,0.00009,0.00014,1.69355,0.00716,0.01058
43,0.13732,-0.02746,1.21908,0.00002,1.73387,0.00733,0.00536
44,0.14256,0.01010,0.00001,0.00000,1.77419,0.00747,0.01302
45,0.14121,-0.02824,1.12222,0.00001,1.81452,0.00760,0.00882
46,0.15012,0.01373,0.00001,0.00001,1.85484,0.00770,0.01006
47,0.14605,-0.02920,0.82785,0.00002,1.89516,0.00780,0.00525
48,0.15846,0.01591,0.00001,0.00005,1.93548,0.00787,0.00540
49,0.15723,-0.00183,0.00018,0.00022,1.97581,0.00788,0.00546
50,0.15943,-0.00805,0.00009,0.00010,2.01613,0.00791,0.00391
51,0.15818,-0.03163,1.99851,0.00003,2.05645,0.00794,0.00545
52,0.17371,0.01738,0.00003,0.00007,2.09677,0.00792,0.01179
53,0.17291,0.00346,0.00011,0.00035,2.13710,0.00783,0.00522
54,0.17438,-0.00101,0.00023,0.00017,2.17742,0.00776,0.00415
55,0.17630,-0.00298,0.00003,0.00003,2.21774,0.00767,0.00403
56,0.16689,-0.03337,0.87085,0.00001,2.25806,0.00760,0.00485
57,0.18823,0.02386,0.00018,0.00005,2.29839,0.00750,0.00552
58,0.18522,0.00703,0.00003,0.00002,2.33871,0.00728,0.00805
59,0.18481,0.00224,0.00006,0.00006,2.37903,0.00711,0.00564
60,0.18497,0.00082,0.00010,0.00009,2.41935,0.00693,0.00586
61,0.18512,0.00040,0.00012,0.00021,2.45968,0.00674,0.00476
62,0.18503,0.00037,0.00012,0.00010,2.50000,0.00655,0.00385
63,0.18464,0.00000,0.00005,0.00002,2.54032,0.00636,0.00566
64,0.18407,0.00116,0.00007,0.00014,2.58065,0.00616,0.00503
65,0.18297,0.00131,0.00019,0.00013,2.62097,0.00596,0.00791
66,0.18178,0.00181,0.00030,0.00031,2.66129,0.00577,0.00373
67,0.18014,0.00248,0.00012,0.00013,2.70161,0.00558,0.00403
68,0.17825,0.00329,0.00013,0.00018,2.74194,0.00541,0.00395
69,0.17607,0.00426,0.00012,0.00015,2.78226,0.00524,0.00420
70,0.17363,0.00512,0.00013,0.00018,2.82258,0.00509,0.00401
71,0.17097,0.00621,0.00015,0.00022,2.86290,0.00496,0.00394
72,0.16814,0.00751,0.00027,0.00048,2.90323,0.00486,0.00379
73,0.16511,0.00902,0.00010,0.00020,2.94355,0.00477,0.00398
74,0.16189,0.01116,0.00009,0.00023,2.98387,0.00472,0.00395
75,0.15823,0.01372,0.00004,0.00014,3.02419,0.00470,0.00763
76,0.14296,0.02859,0.00002,1.99818,3.06452,0.00472,0.00809
77,0.15567,-0.00441,0.00010,0.00003,3.10484,0.00479,0.00890
78,0.13274,0.02654,0.00000,1.15938,3.14516,0.00488,0.00598
79,0.15285,-0.01103,0.00015,0.00017,3.18548,0.00502,0.00484
80,0.14832,0.00315,0.00002,0.00005,3.22581,0.00514,0.00776
81,0.12670,0.02534,0.00002,1.99996,3.26613,0.00531,0.00488
82,0.11381,0.02272,0.00004,0.39433,3.30645,0.00560,0.00440
83,0.14853,-0.02166,0.00001,0.00002,3.34677,0.00588,0.01236
84,0.11863,0.02372,0.00002,0.90773,3.38710,0.00612,0.00825
85,0.14560,-0.01721,0.00036,0.00035,3.42742,0.00645,0.00452
86,0.14116,-0.00227,0.00000,0.00002,3.46774,0.00673,0.00637
87,0.11604,0.02321,0.00003,1.38049,3.50806,0.00707,0.00718
88,0.13879,-0.01632,0.00018,0.00003,3.54839,0.00748,0.00557
89,0.13715,-0.00768,0.00023,0.00033,3.58871,0.00785,0.00677
90,0.13497,-0.00562,0.00002,0.00002,3.62903,0.00826,0.00670
91,0.13364,-0.00597,0.00012,0.00005,3.66935,0.00869,0.00827
92,0.13327,-0.00786,0.00009,0.00003,3.70968,0.00914,0.00715
93,0.13749,-0.02749,0.77987,0.00002,3.75000,0.00963,0.01022
94,0.14259,-0.02807,0.11353,0.00004,3.79032,0.01013,0.00828
95,0.14224,0.00866,0.00008,0.00005,3.83065,0.01060,0.00655
96,0.14237,-0.02847,1.99952,0.00003,3.87097,0.01107,0.00832
97,0.14800,-0.02957,0.48767,0.00002,3.91129,0.01161,0.00796
98,0.15747,0.01929,0.00010,0.00027,3.95161,0.01207,0.00662
99,0.15433,-0.03086,1.99096,0.00001,3.99194,0.01251,0.00660
100,0.16785,0.01744,0.00007,0.00016,4.03226,0.01296,0.00472
101,0.16233,-0.03245,0.71573,0.00001,4.07258,0.01341,0.00574
102,0.18270,0.01824,0.00002,0.00004,4.11290,0.01384,0.00934
103,0.18355,-0.00278,0.00007,0.00002,4.15323,0.01418,0.00527
104,0.17998,-0.03599,1.79725,0.00000,4.19355,0.01458,0.01029
105,0.20309,0.02126,0.00002,0.00011,4.23387,0.01492,0.00560
106,0.20494,0.00334,0.00014,0.00008,4.27419,0.01516,0.00602
107,0.20927,-0.00311,0.00009,0.00018,4.31452,0.01540,0.00494
108,0.19851,-0.03963,0.33176,0.00002,4.35484,0.01569,0.00608
109,0.22890,0.01998,0.00004,0.00009,4.39516,0.01591,0.00923
110,0.22875,-0.00006,0.00003,0.00001,4.43548,0.01597,0.00856
111,0.23158,-0.00661,0.00020,0.00001,4.47581,0.01606,0.01338
112,0.23526,-0.00939,0.00004,0.00000,4.51613,0.01612,0.01091
113,0.22067,-0.04413,1.47585,0.00001,4.55645,0.01620,0.00467
114,0.25503,0.03006,0.00002,0.00004,4.59677,0.01621,0.00975
115,0.25354,0.00938,0.00003,0.00003,4.63710,0.01601,0.01066
116,0.25453,0.00296,0.00002,0.00001,4.67742,0.01585,0.00910
117,0.25631,0.00059,0.00002,0.00003,4.71774,0.01566,0.00988
118,0.25823,-0.00061,0.00002,0.00004,4.75806,0.01545,0.00949
119,0.26005,-0.00149,0.00007,0.00006,4.79839,0.01520,0.01203
120,0.26162,-0.00228,0.00003,0.00001,4.83871,0.01491,0.00772
121,0.23513,-0.04695,0.38276,0.00000,4.87903,0.01471,0.00649
122,0.27670,0.03292,0.00001,0.00001,4.91935,0.01447,0.01328
123,0.27179,0.00907,0.00006,0.00025,4.95968,0.01394,0.00482
124,0.26919,0.00185,0.00008,0.00003,5.00000,0.01350,0.00567
125,0.26745,-0.00070,0.00003,0.00002,5.04032,0.01305,0.00645
126,0.26591,-0.00189,0.00012,0.00013,5.08065,0.01260,0.00735
127,0.26426,-0.00284,0.00011,0.00008,5.12097,0.01214,0.00405
128,0.26240,-0.00367,0.00004,0.00002,5.16129,0.01167,0.00979
129,0.26031,-0.00443,0.00003,0.00008,5.20161,0.01121,0.01476
130,0.22981,-0.04594,0.65101,0.00002,5.24194,0.01083,0.00440
131,0.26834,0.03208,0.00001,0.00001,5.28226,0.01046,0.01101
132,0.26006,0.00914,0.00005,0.00002,5.32258,0.00984,0.00602
133,0.25383,0.00179,0.00012,0.00007,5.36290,0.00933,0.00520
134,0.24841,-0.00116,0.00004,0.00016,5.40323,0.00885,0.00529
135,0.21451,-0.04288,0.73976,0.00001,5.44355,0.00849,0.00564
136,0.25024,0.03336,0.00009,0.00004,5.48387,0.00815,0.00473
137,0.24103,0.01065,0.00007,0.00006,5.52419,0.00761,0.00640
138,0.23323,0.00307,0.00006,0.00004,5.56452,0.00717,0.00506
139,0.22613,-0.00041,0.00006,0.00002,5.60484,0.00678,0.00513
140,0.19252,-0.03847,0.47192,0.00003,5.64516,0.00650,0.00465
141,0.22339,0.02574,0.00002,0.00009,5.68548,0.00628,0.00807
142,0.21376,0.00496,0.00005,0.00001,5.72581,0.00591,0.00628
143,0.20515,-0.00260,0.00006,0.00007,5.76613,0.00563,0.00556
144,0.17338,-0.03467,1.76816,0.00002,5.80645,0.00545,0.00495
145,0.19949,0.02686,0.00003,0.00030,5.84677,0.00533,0.00485
146,0.19072,0.00791,0.00002,0.00011,5.88710,0.00511,0.00515
147,0.15509,-0.03101,0.81327,0.00000,5.92742,0.00501,0.00933
148,0.18277,0.02303,0.00010,0.00018,5.96774,0.00499,0.00531
149,0.17427,0.00354,0.00002,0.00000,6.00806,0.00488,0.00872
150,0.14248,-0.02849,1.99991,0.00001,6.04839,0.00486,0.00514
151,0.16557,0.02107,0.00001,0.00001,6.08871,0.00492,0.01086
152,0.13027,-0.02603,0.53836,0.00003,6.12903,0.00495,0.00873
153,0.15891,0.01939,0.00008,0.00021,6.16935,0.00507,0.00725
154,0.12626,-0.02525,1.14561,0.00001,6.20968,0.00513,0.00655
155,0.15215,0.01800,0.00001,0.00019,6.25000,0.00528,0.00650
156,0.12157,-0.02429,0.44631,0.00000,6.29032,0.00538,0.00515
157,0.14701,0.01441,0.00006,0.00005,6.33065,0.00556,0.00581
158,0.11852,-0.02370,0.72704,0.00001,6.37097,0.00570,0.00861
159,0.14313,0.01513,0.00001,0.00008,6.41129,0.00589,0.00699
160,0.13999,0.00436,0.00014,0.00002,6.45161,0.00603,0.01222
161,0.13643,0.00147,0.00013,0.00004,6.49194,0.00619,0.00623
162,0.13402,0.00128,0.00016,0.00003,6.53226,0.00636,0.00779
163,0.13270,0.00246,0.00004,0.00004,6.57258,0.00653,0.00498
164,0.13231,0.00433,0.00005,0.00007,6.61290,0.00671,0.01194
165,0.13255,0.00686,0.00003,0.00007,6.65323,0.00689,0.01313
166,0.13577,0.02712,0.00000,0.32153,6.69355,0.00708,0.00986
167,0.13740,0.00045,0.00005,0.00006,6.73387,0.00724,0.01185
168,0.13901,0.02780,0.00001,1.99999,6.77419,0.00739,0.00765
169,0.14362,-0.00636,0.00004,0.00003,6.81452,0.00752,0.00944
170,0.14343,0.00600,0.00020,0.00007,6.85484,0.00763,0.01137
171,0.14571,0.02914,0.00003,1.99999,6.89516,0.00775,0.00444
172,0.15609,-0.01164,0.00003,0.00001,6.93548,0.00783,0.00553
173,0.15611,0.00137,0.00003,0.00008,6.97581,0.00787,0.00599
174,0.15338,0.03067,0.00004,1.43434,7.01613,0.00793,0.00506
175,0.16912,-0.01932,0.00014,0.00002,7.05645,0.00795,0.00541
176,0.16834,-0.00364,0.00004,0.00003,7.09677,0.00789,0.00502
177,0.17014,0.00162,0.00005,0.00008,7.13710,0.00784,0.00561
178,0.17246,0.00399,0.00004,0.00014,7.17742,0.00779,0.00542
179,0.17477,0.00542,0.00030,0.00012,7.21774,0.00772,0.00473
180,0.17679,0.00638,0.00004,0.00005,7.25806,0.00763,0.00425
181,0.16885,0.03377,0.00001,1.66613,7.29839,0.00755,0.00490
182,0.18903,-0.02560,0.00018,0.00003,7.33871,0.00743,0.00595
183,0.18616,-0.00961,0.00015,0.00008,7.37903,0.00721,0.00529
184,0.18562,-0.00510,0.00013,0.00003,7.41935,0.00702,0.00506
185,0.18560,-0.00381,0.00003,0.00004,7.45968,0.00683,0.00863
186,0.18558,-0.00345,0.00023,0.00006,7.50000,0.00664,0.00631
187,0.18534,-0.00347,0.00023,0.00003,7.54032,0.00644,0.00786
188,0.18483,-0.00367,0.00015,0.00002,7.58065,0.00624,0.00715
189,0.18407,-0.00298,0.00000,0.00001,7.62097,0.00604,0.01083
190,0.18297,-0.00492,0.00003,0.00011,7.66129,0.00585,0.00716
191,0.18152,-0.00493,0.00017,0.00005,7.70161,0.00565,0.00669
192,0.17983,-0.00545,0.00013,0.00002,7.74194,0.00547,0.00797
193,0.17808,-0.00602,0.00000,0.00000,7.78226,0.00530,0.00798
194,0.17557,-0.00723,0.00004,0.00005,7.82258,0.00514,0.00647
195,0.17310,-0.00833,0.00011,0.00006,7.86290,0.00501,0.00696
196,0.17033,-0.00998,0.00012,0.00003,7.90323,0.00489,0.00773
197,0.16719,-0.01179,0.00007,0.00001,7.94355,0.00481,0.00816
198,0.14981,-0.02996,1.78872,0.00001,7.98387,0.00477,0.00685
199,0.16588,0.00946,0.00010,0.00010,8.02419,0.00477,0.00481
200,0.16172,-0.00224,0.00043,0.00027,8.06452,0.00474,0.00398
201,0.15684,-0.00759,0.00023,0.00009,8.10484,0.00476,0.00402
202,0.13640,-0.02728,1.99975,0.00005,8.14516,0.00483,0.00535
203,0.15460,0.01154,0.00002,0.00026,8.18548,0.00496,0.01026
204,0.12607,-0.02521,1.50300,0.00001,8.22581,0.00509,0.00645
205,0.15158,0.01954,0.00006,0.00017,8.26613,0.00529,0.00522
206,0.12074,-0.02413,0.47400,0.00006,8.30645,0.00547,0.00576
207,0.14865,0.01720,0.00002,0.00029,8.34677,0.00573,0.00816
208,0.11913,-0.02382,1.18998,0.00003,8.38710,0.00597,0.00623
209,0.14507,0.01770,0.00009,0.00012,8.42742,0.00628,0.00537
210,0.14157,0.00385,0.00001,0.00007,8.46774,0.00655,0.01100
211,0.11542,-0.02308,1.35651,0.00002,8.50806,0.00688,0.00743
212,0.13817,0.01633,0.00013,0.00043,8.54839,0.00728,0.00491
213,0.13650,0.00751,0.00008,0.00004,8.58871,0.00764,0.00425
214,0.13425,0.00509,0.00012,0.00007,8.62903,0.00804,0.00729
215,0.13746,0.02746,0.00008,0.36243,8.66935,0.00848,0.00472
216,0.13531,-0.00937,0.00022,0.00002,8.70968,0.00891,0.00897
217,0.13240,0.00294,0.00014,0.00028,8.75000,0.00935,0.00860
218,0.13324,0.00920,0.00004,0.00012,8.79032,0.00983,0.00872
219,0.13520,0.01424,0.00001,0.00024,8.83065,0.01034,0.00668
220,0.14064,0.02813,0.00002,1.99997,8.87097,0.01084,0.01336
221,0.14867,0.02973,0.00001,1.40364,8.91129,0.01137,0.00801
222,0.15599,-0.01551,0.00019,0.00005,8.95161,0.01183,0.00481
223,0.15313,0.03062,0.00002,1.40185,8.99194,0.01230,0.00639
224,0.16679,-0.01700,0.00020,0.00006,9.03226,0.01276,0.00466
225,0.16126,0.03224,0.00005,0.79090,9.07258,0.01320,0.00592
226,0.18019,-0.01802,0.00000,0.00001,9.11290,0.01364,0.00789
227,0.17175,0.03434,0.00001,0.69713,9.15323,0.01404,0.00720
228,0.19401,-0.01888,0.00014,0.00006,9.19355,0.01443,0.00633
229,0.18248,0.03646,0.00002,0.48297,9.23387,0.01477,0.00480
230,0.20786,-0.01925,0.00018,0.00004,9.27419,0.01511,0.00759
231,0.19341,0.03862,0.00001,0.36282,9.31452,0.01538,0.00463
232,0.22113,-0.01935,0.00035,0.00003,9.35484,0.01565,0.00917
233,0.22002,0.00356,0.00004,0.00004,9.39516,0.01576,0.01258
234,0.20857,0.04171,0.00001,1.41851,9.43548,0.01597,0.00790
235,0.23785,-0.02436,0.00016,0.00010,9.47581,0.01612,0.00587
236,0.23757,-0.00443,0.00021,0.00020,9.51613,0.01609,0.00373
237,0.23991,0.00200,0.00021,0.00026,9.55645,0.01610,0.00413
238,0.24301,0.00469,0.00021,0.00030,9.59677,0.01608,0.00393
239,0.24626,0.00621,0.00019,0.00031,9.63710,0.01602,0.00373
240,0.24941,0.00734,0.00017,0.00031,9.67742,0.01593,0.00366
241,0.25235,0.00832,0.00016,0.00030,9.71774,0.01580,0.00385
242,0.25500,0.00923,0.00015,0.00030,9.75806,0.01563,0.00378
243,0.25733,0.01010,0.00019,0.00034,9.79839,0.01543,0.00414
244,0.25930,0.01093,0.00014,0.00033,9.83871,0.01520,0.00382
245,0.26080,0.01192,0.00017,0.00037,9.87903,0.01494,0.00372
246,0.26198,0.01271,0.00014,0.00027,9.91935,0.01465,0.00415
247,0.26282,0.01341,0.00015,0.00038,9.95968,0.01434,0.00384
248,0.26325,0.01411,0.00015,0.00034,10.00000,0.01401,0.00465


==> data/tracking_eight_cc_state.csv <==
idx,x_nom,y_nom,theta_nom,psi_nom,x_opt,y_opt,theta_opt,psi_opt,x_pusher,y_pusher
0,0.00000,0.00000,0.78524,0.00000,0.00000,0.00000,0.78540,0.00000,-0.03182,-0.03182
1,0.00757,0.00757,0.78428,0.00000,0.00747,0.00751,0.78430,-0.00000,-0.02438,-0.02427
2,0.01513,0.01511,0.78236,0.00000,0.01493,0.01502,0.78252,-0.00000,-0.01698,-0.01671
3,0.02269,0.02262,0.77947,0.00000,0.02236,0.02251,0.77989,-0.00000,-0.00964,-0.00913
4,0.03023,0.03008,0.77558,0.00000,0.02976,0.02996,0.77633,-0.00000,-0.00235,-0.00157
5,0.03775,0.03745,0.77068,0.00000,0.03711,0.03736,0.77176,-0.00000,0.00486,0.00597
6,0.04525,0.04473,0.76472,0.00000,0.04442,0.04469,0.76595,-0.00000,0.01199,0.01349
7,0.05272,0.05190,0.75767,0.00000,0.05167,0.05193,0.75876,0.00000,0.01902,0.02097
8,0.06015,0.05893,0.74949,0.00000,0.05887,0.05907,0.75040,0.00000,0.02596,0.02839
9,0.06755,0.06581,0.74011,0.00000,0.06602,0.06609,0.74083,-0.00000,0.03281,0.03572
10,0.07490,0.07253,0.72948,0.00000,0.07310,0.07297,0.72995,-0.00000,0.03957,0.04296
11,0.08221,0.07906,0.71751,0.00000,0.08011,0.07969,0.71733,-0.00000,0.04620,0.05011
12,0.08946,0.08539,0.70413,0.00000,0.08548,0.08666,0.65353,-0.02984,0.04911,0.06013
13,0.09666,0.09150,0.68923,0.00000,0.09378,0.09189,0.67592,-0.02984,0.05802,0.06456
14,0.10379,0.09738,0.67270,0.00000,0.10121,0.09771,0.66949,-0.02983,0.06528,0.07061
15,0.11086,0.10301,0.65443,0.00000,0.10828,0.10351,0.65345,-0.02984,0.07192,0.07698
16,0.11786,0.10838,0.63427,0.00000,0.11359,0.10957,0.58626,-0.07395,0.07467,0.08683
17,0.12478,0.11348,0.61206,0.00000,0.12170,0.11370,0.60008,-0.07395,0.08309,0.09043
18,0.13162,0.11828,0.58763,0.00000,0.12898,0.11839,0.58525,-0.07394,0.09004,0.09569
19,0.13838,0.12278,0.56080,0.00000,0.13422,0.12360,0.51184,-0.09110,0.09342,0.10435
20,0.14506,0.12697,0.53136,0.00000,0.14201,0.12689,0.51836,-0.09109,0.10134,0.10737
21,0.15164,0.13084,0.49908,0.00000,0.14901,0.13076,0.49530,-0.09109,0.10790,0.11219
22,0.15812,0.13437,0.46372,0.00000,0.15425,0.13511,0.42337,-0.15491,0.11098,0.12160
23,0.16450,0.13757,0.42504,0.00000,0.16164,0.13738,0.41497,-0.15490,0.11826,0.12423
24,0.17078,0.14041,0.38279,0.00000,0.16675,0.14095,0.33485,-0.16133,0.12237,0.13154
25,0.17695,0.14289,0.33673,0.00000,0.17396,0.14252,0.32331,-0.16133,0.12948,0.13363
26,0.18300,0.14501,0.28664,0.00000,0.17915,0.14550,0.24458,-0.21247,0.13366,0.14193
27,0.18894,0.14676,0.23236,0.00000,0.18606,0.14635,0.22089,-0.21246,0.14050,0.14385
28,0.19476,0.14814,0.17378,0.00000,0.19246,0.14776,0.16960,-0.21246,0.14684,0.14760
29,0.20046,0.14914,0.11091,0.00000,0.19763,0.14974,0.08618,-0.29246,0.15189,0.15637
30,0.20603,0.14976,0.04388,0.00000,0.20386,0.14971,0.03788,-0.29246,0.15850,0.15854
31,0.21146,0.15000,-0.02701,0.00000,0.20876,0.15088,-0.05375,-0.35918,0.16454,0.16642
32,0.21676,0.14985,-0.10129,0.00000,0.21467,0.14976,-0.10664,-0.35918,0.17133,0.16761
33,0.22193,0.14933,-0.17829,0.00000,0.22040,0.14891,-0.17817,-0.35918,0.17844,0.16981
34,0.22695,0.14842,-0.25720,0.00000,0.22513,0.14900,-0.27714,-0.39681,0.18586,0.17542
35,0.23183,0.14714,-0.33706,0.00000,0.23033,0.14684,-0.33979,-0.39680,0.19279,0.17567
36,0.23656,0.14548,-0.41689,0.00000,0.23542,0.14477,-0.41519,-0.39680,0.20016,0.17634
37,0.24114,0.14345,-0.49571,0.00000,0.24026,0.14247,-0.49290,-0.39680,0.20756,0.17669
38,0.24556,0.14106,-0.57262,0.00000,0.24484,0.13986,-0.56962,-0.39680,0.21485,0.17648
39,0.24983,0.13831,-0.64688,0.00000,0.24914,0.13691,-0.64412,-0.39681,0.22196,0.17566
40,0.25395,0.13520,-0.71792,0.00000,0.25314,0.13360,-0.71562,-0.39681,0.22880,0.17419
41,0.25789,0.13175,-0.78536,0.00000,0.25682,0.12993,-0.78289,-0.39680,0.23526,0.17206
42,0.26168,0.12797,-0.84899,0.00000,0.25987,0.12538,-0.82638,-0.33223,0.23826,0.16666
43,0.26530,0.12386,-0.90876,0.00000,0.26368,0.12149,-0.90191,-0.33223,0.24524,0.16428
44,0.26875,0.11943,-0.96473,0.00000,0.26622,0.11650,-0.93139,-0.28347,0.24755,0.15869
45,0.27203,0.11470,-1.01704,0.00000,0.26995,0.11216,-1.00782,-0.28347,0.25455,0.15566
46,0.27513,0.10968,-1.06591,0.00000,0.27201,0.10678,-1.02692,-0.23858,0.25600,0.14969
47,0.27806,0.10438,-1.11157,0.00000,0.27558,0.10193,-1.10129,-0.23858,0.26281,0.14591
48,0.28081,0.09881,-1.15430,0.00000,0.27718,0.09619,-1.11065,-0.20547,0.26374,0.13975
49,0.28339,0.09299,-1.19437,0.00000,0.28057,0.09079,-1.18309,-0.20547,0.27031,0.13521
50,0.28578,0.08694,-1.23203,0.00000,0.28288,0.08494,-1.22889,-0.20547,0.27466,0.12979
51,0.28799,0.08066,-1.26755,0.00000,0.28471,0.07883,-1.26617,-0.20547,0.27818,0.12394
52,0.29002,0.07418,-1.30117,0.00000,0.28541,0.07241,-1.26814,-0.12553,0.27621,0.11668
53,0.29186,0.06751,-1.33311,0.00000,0.28814,0.06599,-1.32632,-0.12554,0.28153,0.11072
54,0.29352,0.06066,-1.36361,0.00000,0.28995,0.05931,-1.36374,-0.12555,0.28502,0.10426
55,0.29499,0.05367,-1.39285,0.00000,0.29134,0.05248,-1.39482,-0.12554,0.28781,0.09755
56,0.29628,0.04653,-1.42102,0.00000,0.29246,0.04551,-1.42335,-0.12554,0.29022,0.09067
57,0.29737,0.03928,-1.44831,0.00000,0.29212,0.03871,-1.40513,-0.09071,0.28784,0.08362
58,0.29828,0.03193,-1.47488,0.00000,0.29430,0.03144,-1.46579,-0.09070,0.29275,0.07653
59,0.29899,0.02449,-1.50089,0.00000,0.29536,0.02411,-1.50114,-0.09070,0.29540,0.06922
60,0.29952,0.01700,-1.52650,0.00000,0.29596,0.01674,-1.52933,-0.09070,0.29728,0.06183
61,0.29985,0.00946,-1.55186,0.00000,0.29630,0.00935,-1.55545,-0.09070,0.29879,0.05439
62,0.29999,0.00189,-1.57711,0.00000,0.29643,0.00194,-1.58096,-0.09071,0.30007,0.04691
63,0.29995,-0.00568,-1.60239,0.00000,0.29637,-0.00546,-1.60643,-0.09071,0.30116,0.03940
64,0.29971,-0.01323,-1.62785,0.00000,0.29611,-0.01284,-1.63130,-0.09070,0.30201,0.03188
65,0.29928,-0.02075,-1.65364,0.00000,0.29571,-0.02019,-1.65780,-0.09071,0.30279,0.02436
66,0.29866,-0.02822,-1.67992,0.00000,0.29513,-0.02749,-1.68438,-0.09071,0.30339,0.01686
67,0.29785,-0.03561,-1.70683,0.00000,0.29437,-0.03472,-1.71153,-0.09071,0.30384,0.00939
68,0.29685,-0.04292,-1.73454,0.00000,0.29346,-0.04187,-1.73945,-0.09071,0.30415,0.00196
69,0.29566,-0.05012,-1.76322,0.00000,0.29239,-0.04892,-1.76832,-0.09071,0.30435,-0.00542
70,0.29428,-0.05718,-1.79306,0.00000,0.29118,-0.05586,-1.79834,-0.09071,0.30443,-0.01274
71,0.29272,-0.06411,-1.82426,0.00000,0.28981,-0.06267,-1.82930,-0.09071,0.30439,-0.01998
72,0.29097,-0.07087,-1.85701,0.00000,0.28830,-0.06935,-1.86151,-0.09071,0.30425,-0.02715
73,0.28903,-0.07744,-1.89155,0.00000,0.28666,-0.07588,-1.89526,-0.09072,0.30403,-0.03424
74,0.28691,-0.08383,-1.92811,0.00000,0.28490,-0.08225,-1.93085,-0.09073,0.30373,-0.04126
75,0.28461,-0.08999,-1.96694,0.00000,0.28304,-0.08847,-1.96918,-0.09073,0.30343,-0.04823
76,0.28212,-0.09593,-2.00830,0.00000,0.28109,-0.09452,-2.01081,-0.09074,0.30314,-0.05516
77,0.27946,-0.10163,-2.05247,0.00000,0.27969,-0.10018,-2.07239,-0.17066,0.30661,-0.06362
78,0.27662,-0.10706,-2.09970,0.00000,0.27654,-0.10555,-2.10557,-0.17066,0.30466,-0.06991
79,0.27360,-0.11223,-2.15026,0.00000,0.27474,-0.11066,-2.17873,-0.21703,0.30678,-0.07813
80,0.27041,-0.11711,-2.20438,0.00000,0.27089,-0.11543,-2.21230,-0.21704,0.30400,-0.08399
81,0.26704,-0.12169,-2.26223,0.00000,0.26744,-0.12026,-2.26539,-0.21704,0.30217,-0.09062
82,0.26351,-0.12595,-2.32393,0.00000,0.26498,-0.12480,-2.34426,-0.29703,0.30408,-0.10009
83,0.25981,-0.12990,-2.38949,0.00000,0.26245,-0.12869,-2.42947,-0.31281,0.30391,-0.10785
84,0.25594,-0.13352,-2.45877,0.00000,0.25738,-0.13192,-2.46852,-0.31281,0.29963,-0.11272
85,0.25191,-0.13680,-2.53148,0.00000,0.25426,-0.13562,-2.56043,-0.34911,0.29887,-0.12156
86,0.24772,-0.13973,-2.60714,0.00000,0.24902,-0.13824,-2.61342,-0.34911,0.29431,-0.12657
87,0.24337,-0.14230,-2.68511,0.00000,0.24410,-0.14101,-2.68613,-0.34912,0.29011,-0.13265
88,0.23887,-0.14452,-2.76455,0.00000,0.24034,-0.14388,-2.78302,-0.40433,0.28773,-0.14211
89,0.23421,-0.14636,-2.84452,0.00000,0.23491,-0.14522,-2.84677,-0.40433,0.28232,-0.14647
90,0.22941,-0.14783,-2.92403,0.00000,0.22957,-0.14652,-2.92229,-0.40433,0.27675,-0.15135
91,0.22446,-0.14892,-3.00210,0.00000,0.22425,-0.14747,-2.99946,-0.40433,0.27092,-0.15592
92,0.21936,-0.14964,-3.07783,0.00000,0.21893,-0.14799,-3.07527,-0.40433,0.26482,-0.15996
93,0.21413,-0.14997,-3.15049,0.00000,0.21359,-0.14803,-3.14805,-0.40433,0.25849,-0.16330
94,0.20876,-0.14993,-3.21949,0.00000,0.20809,-0.14690,-3.19445,-0.37313,0.25231,-0.16296
95,0.20326,-0.14950,-3.28447,0.00000,0.20246,-0.14548,-3.23553,-0.36859,0.24599,-0.16316
96,0.19763,-0.14869,-3.34520,0.00000,0.19676,-0.14529,-3.32968,-0.36859,0.23844,-0.16698
97,0.19187,-0.14750,-3.40163,0.00000,0.19138,-0.14310,-3.36893,-0.28861,0.23288,-0.16337
98,0.18599,-0.14593,-3.45380,0.00000,0.18588,-0.14062,-3.39021,-0.26911,0.22712,-0.16105
99,0.17999,-0.14400,-3.50184,0.00000,0.17958,-0.13981,-3.48306,-0.26911,0.21875,-0.16398
100,0.17388,-0.14169,-3.54597,0.00000,0.17418,-0.13658,-3.50038,-0.18947,0.21396,-0.15867
101,0.16765,-0.13903,-3.58640,0.00000,0.16765,-0.13488,-3.57385,-0.18948,0.20570,-0.15983
102,0.16132,-0.13601,-3.62339,0.00000,0.16229,-0.13098,-3.57190,-0.16085,0.20082,-0.15491
103,0.15489,-0.13265,-3.65718,0.00000,0.15535,-0.12860,-3.64279,-0.16085,0.19209,-0.15520
104,0.14836,-0.12895,-3.68801,0.00000,0.14896,-0.12497,-3.68277,-0.16085,0.18461,-0.15302
105,0.14173,-0.12492,-3.71613,0.00000,0.14353,-0.12003,-3.67271,-0.08896,0.18075,-0.14551
106,0.13502,-0.12057,-3.74173,0.00000,0.13610,-0.11665,-3.73100,-0.08896,0.17177,-0.14426
107,0.12821,-0.11591,-3.76502,0.00000,0.12921,-0.11220,-3.76300,-0.08896,0.16398,-0.14094
108,0.12133,-0.11096,-3.78618,0.00000,0.12248,-0.10723,-3.78603,-0.08896,0.15658,-0.13676
109,0.11437,-0.10573,-3.80539,0.00000,0.11708,-0.10119,-3.75357,-0.07569,0.15239,-0.12921
110,0.10733,-0.10023,-3.82277,0.00000,0.10913,-0.09658,-3.80885,-0.07570,0.14283,-0.12652
111,0.10023,-0.09447,-3.83847,0.00000,0.10194,-0.09092,-3.83445,-0.07569,0.13487,-0.12170
112,0.09307,-0.08847,-3.85260,0.00000,0.09498,-0.08480,-3.85067,-0.07569,0.12741,-0.11611
113,0.08584,-0.08225,-3.86526,0.00000,0.08809,-0.07839,-3.86318,-0.07569,0.12012,-0.11010
114,0.07856,-0.07582,-3.87655,0.00000,0.08262,-0.07123,-3.82262,-0.01665,0.11722,-0.10001
115,0.07123,-0.06919,-3.88655,0.00000,0.07394,-0.06574,-3.87341,-0.01665,0.10703,-0.09625
116,0.06385,-0.06239,-3.89532,0.00000,0.06615,-0.05924,-3.89355,-0.01665,0.09861,-0.09041
117,0.05644,-0.05543,-3.90293,0.00000,0.05863,-0.05238,-3.90421,-0.01665,0.09076,-0.08388
118,0.04899,-0.04833,-3.90943,0.00000,0.05120,-0.04531,-3.91140,-0.01665,0.08311,-0.07705
119,0.04150,-0.04110,-3.91485,0.00000,0.04380,-0.03810,-3.91686,-0.01665,0.07553,-0.07002
120,0.03399,-0.03377,-3.91924,0.00000,0.03641,-0.03078,-3.92106,-0.01665,0.06801,-0.06283
121,0.02646,-0.02636,-3.92263,0.00000,0.02903,-0.02336,-3.92414,-0.01665,0.06053,-0.05550
122,0.01891,-0.01888,-3.92504,0.00000,0.02369,-0.01540,-3.86043,-0.00134,0.05752,-0.04507
123,0.01135,-0.01134,-3.92647,0.00000,0.01449,-0.00910,-3.90971,-0.00134,0.04682,-0.04040
124,0.00378,-0.00378,-3.92695,0.00000,0.00642,-0.00181,-3.92368,-0.00135,0.03831,-0.03356
125,-0.00378,0.00378,-3.92647,0.00000,-0.00127,0.00573,-3.92695,-0.00135,0.03052,-0.02612
126,-0.01135,0.01134,-3.92504,0.00000,-0.00881,0.01331,-3.92646,-0.00135,0.02299,-0.01852
127,-0.01891,0.01888,-3.92263,0.00000,-0.01629,0.02088,-3.92418,-0.00135,0.01559,-0.01088
128,-0.02646,0.02636,-3.91924,0.00000,-0.02370,0.02842,-3.92051,-0.00135,0.00829,-0.00323
129,-0.03399,0.03377,-3.91485,0.00000,-0.03107,0.03589,-3.91559,-0.00135,0.00108,0.00441
130,-0.04150,0.04110,-3.90943,0.00000,-0.03839,0.04330,-3.90956,-0.00135,-0.00605,0.01201
131,-0.04899,0.04833,-3.90293,0.00000,-0.04373,0.05101,-3.84201,0.02469,-0.00876,0.02266
132,-0.05644,0.05543,-3.89532,0.00000,-0.05276,0.05694,-3.87969,0.02469,-0.01889,0.02730
133,-0.06385,0.06239,-3.88655,0.00000,-0.06070,0.06367,-3.88371,0.02469,-0.02695,0.03390
134,-0.07123,0.06919,-3.87655,0.00000,-0.06823,0.07048,-3.87708,0.02469,-0.03429,0.04093
135,-0.07856,0.07582,-3.86526,0.00000,-0.07557,0.07718,-3.86629,0.02469,-0.04131,0.04800
136,-0.08584,0.08225,-3.85260,0.00000,-0.08086,0.08416,-3.79496,0.05428,-0.04397,0.05831
137,-0.09307,0.08847,-3.83847,0.00000,-0.08962,0.08918,-3.82422,0.05428,-0.05350,0.06227
138,-0.10023,0.09447,-3.82277,0.00000,-0.09737,0.09493,-3.82060,0.05428,-0.06115,0.06815
139,-0.10733,0.10023,-3.80539,0.00000,-0.10470,0.10070,-3.80638,0.05428,-0.06811,0.07443
140,-0.11437,0.10573,-3.78618,0.00000,-0.11181,0.10629,-3.78758,0.05428,-0.07473,0.08072
141,-0.12133,0.11096,-3.76502,0.00000,-0.11703,0.11215,-3.71515,0.07316,-0.07784,0.08989
142,-0.12821,0.11591,-3.74173,0.00000,-0.12510,0.11614,-3.72901,0.07316,-0.08622,0.09333
143,-0.13502,0.12057,-3.71613,0.00000,-0.13233,0.12071,-3.71317,0.07316,-0.09309,0.09853
144,-0.14173,0.12492,-3.68801,0.00000,-0.13917,0.12524,-3.68707,0.07316,-0.09937,0.10408
145,-0.14836,0.12895,-3.65718,0.00000,-0.14438,0.13002,-3.61692,0.14388,-0.10205,0.11394
146,-0.15489,0.13265,-3.62339,0.00000,-0.15197,0.13272,-3.61390,0.14387,-0.10959,0.11676
147,-0.16132,0.13601,-3.58640,0.00000,-0.15891,0.13591,-3.58471,0.14387,-0.11608,0.12119
148,-0.16765,0.13903,-3.54597,0.00000,-0.16398,0.13969,-3.50554,0.17640,-0.11970,0.12950
149,-0.17388,0.14169,-3.50184,0.00000,-0.17114,0.14143,-3.49140,0.17640,-0.12672,0.13187
150,-0.17999,0.14400,-3.45380,0.00000,-0.17773,0.14368,-3.45065,0.17640,-0.13297,0.13594
151,-0.18599,0.14593,-3.40163,0.00000,-0.18282,0.14650,-3.37088,0.25639,-0.13691,0.14521
152,-0.19187,0.14750,-3.34520,0.00000,-0.18946,0.14719,-3.33781,0.25639,-0.14353,0.14741
153,-0.19763,0.14869,-3.28447,0.00000,-0.19437,0.14923,-3.24872,0.27793,-0.14856,0.15434
154,-0.20326,0.14950,-3.21949,0.00000,-0.20077,0.14913,-3.21030,0.27792,-0.15519,0.15601
155,-0.20876,0.14993,-3.15049,0.00000,-0.20574,0.15049,-3.11960,0.32375,-0.16101,0.16322
156,-0.21413,0.14997,-3.07783,0.00000,-0.21181,0.14964,-3.07066,0.32374,-0.16775,0.16454
157,-0.21936,0.14964,-3.00210,0.00000,-0.21673,0.15026,-2.97431,0.34159,-0.17443,0.17002
158,-0.22446,0.14892,-2.92403,0.00000,-0.22243,0.14871,-2.91826,0.34159,-0.18130,0.17081
159,-0.22941,0.14783,-2.84452,0.00000,-0.22726,0.14859,-2.82081,0.37067,-0.18885,0.17568
160,-0.23421,0.14636,-2.76455,0.00000,-0.23250,0.14621,-2.76086,0.37067,-0.19578,0.17556
161,-0.23887,0.14452,-2.68511,0.00000,-0.23764,0.14396,-2.68677,0.37067,-0.20319,0.17595
162,-0.24337,0.14230,-2.60714,0.00000,-0.24251,0.14151,-2.61046,0.37068,-0.21060,0.17604
163,-0.24772,0.13973,-2.53148,0.00000,-0.24711,0.13875,-2.53525,0.37068,-0.21788,0.17558
164,-0.25191,0.13680,-2.45877,0.00000,-0.25142,0.13565,-2.46254,0.37068,-0.22494,0.17450
165,-0.25594,0.13352,-2.38949,0.00000,-0.25543,0.13219,-2.39283,0.37068,-0.23172,0.17279
166,-0.25981,0.12990,-2.32393,0.00000,-0.25912,0.12838,-2.32673,0.37068,-0.23815,0.17045
167,-0.26351,0.12595,-2.26223,0.00000,-0.26206,0.12368,-2.28876,0.35782,-0.24231,0.16618
168,-0.26704,0.12169,-2.20438,0.00000,-0.26566,0.11953,-2.21338,0.35782,-0.24917,0.16340
169,-0.27041,0.11711,-2.15026,0.00000,-0.26810,0.11441,-2.17759,0.27782,-0.25064,0.15707
170,-0.27360,0.11223,-2.09970,0.00000,-0.27159,0.10984,-2.10753,0.27782,-0.25716,0.15362
171,-0.27662,0.10706,-2.05247,0.00000,-0.27432,0.10479,-2.05586,0.27783,-0.26216,0.14925
172,-0.27946,0.10163,-2.00830,0.00000,-0.27600,0.09909,-2.03748,0.19783,-0.26202,0.14243
173,-0.28212,0.09593,-1.96694,0.00000,-0.27923,0.09372,-1.97394,0.19783,-0.26803,0.13787
174,-0.28461,0.08999,-1.92811,0.00000,-0.28163,0.08796,-1.92964,0.19783,-0.27239,0.13255
175,-0.28691,0.08383,-1.89155,0.00000,-0.28263,0.08178,-1.92953,0.14045,-0.27147,0.12565
176,-0.28903,0.07744,-1.85701,0.00000,-0.28573,0.07572,-1.86553,0.14046,-0.27739,0.12022
177,-0.29097,0.07087,-1.82426,0.00000,-0.28783,0.06932,-1.82491,0.14046,-0.28130,0.11412
178,-0.29272,0.06411,-1.79306,0.00000,-0.28947,0.06271,-1.79169,0.14046,-0.28444,0.10770
179,-0.29428,0.05718,-1.76322,0.00000,-0.29083,0.05595,-1.76149,0.14045,-0.28716,0.10107
180,-0.29566,0.05012,-1.73454,0.00000,-0.29194,0.04904,-1.73293,0.14046,-0.28956,0.09425
181,-0.29685,0.04292,-1.70683,0.00000,-0.29283,0.04202,-1.70537,0.14046,-0.29170,0.08728
182,-0.29785,0.03561,-1.67992,0.00000,-0.29240,0.03515,-1.72002,0.07382,-0.28827,0.08003
183,-0.29866,0.02822,-1.65364,0.00000,-0.29454,0.02782,-1.66143,0.07382,-0.29304,0.07287
184,-0.29928,0.02075,-1.62785,0.00000,-0.29559,0.02044,-1.62682,0.07383,-0.29566,0.06552
185,-0.29971,0.01323,-1.60239,0.00000,-0.29621,0.01304,-1.59895,0.07383,-0.29753,0.05810
186,-0.29995,0.00568,-1.57711,0.00000,-0.29657,0.00562,-1.57299,0.07383,-0.29906,0.05063
187,-0.29999,-0.00189,-1.55186,0.00000,-0.29673,-0.00180,-1.54755,0.07384,-0.30036,0.04313
188,-0.29985,-0.00946,-1.52650,0.00000,-0.29669,-0.00921,-1.52212,0.07384,-0.30147,0.03561
189,-0.29952,-0.01700,-1.50089,0.00000,-0.29648,-0.01660,-1.49644,0.07385,-0.30241,0.02808
190,-0.29899,-0.02449,-1.47488,0.00000,-0.29605,-0.02396,-1.47187,0.07385,-0.30307,0.02057
191,-0.29828,-0.03193,-1.44831,0.00000,-0.29553,-0.03126,-1.44455,0.07385,-0.30376,0.01306
192,-0.29737,-0.03928,-1.42102,0.00000,-0.29481,-0.03849,-1.41737,0.07385,-0.30424,0.00559
193,-0.29628,-0.04653,-1.39285,0.00000,-0.29392,-0.04563,-1.38961,0.07385,-0.30458,-0.00183
194,-0.29499,-0.05367,-1.36361,0.00000,-0.29288,-0.05268,-1.36119,0.07385,-0.30477,-0.00920
195,-0.29352,-0.06066,-1.33311,0.00000,-0.29170,-0.05961,-1.33126,0.07385,-0.30489,-0.01651
196,-0.29186,-0.06751,-1.30117,0.00000,-0.29038,-0.06641,-1.29997,0.07386,-0.30491,-0.02375
197,-0.29002,-0.07418,-1.26755,0.00000,-0.28894,-0.07308,-1.26654,0.07386,-0.30489,-0.03093
198,-0.28799,-0.08066,-1.23203,0.00000,-0.28739,-0.07961,-1.23076,0.07386,-0.30484,-0.03805
199,-0.28578,-0.08694,-1.19437,0.00000,-0.28652,-0.08566,-1.17000,0.14541,-0.30880,-0.04622
200,-0.28339,-0.09299,-1.15430,0.00000,-0.28358,-0.09162,-1.14804,0.14541,-0.30672,-0.05268
201,-0.28081,-0.09881,-1.11157,0.00000,-0.28101,-0.09755,-1.10967,0.14542,-0.30562,-0.05953
202,-0.27806,-0.10438,-1.06591,0.00000,-0.27849,-0.10331,-1.06442,0.14542,-0.30480,-0.06644
203,-0.27513,-0.10968,-1.01704,0.00000,-0.27680,-0.10861,-0.99447,0.22541,-0.30805,-0.07525
204,-0.27203,-0.11470,-0.96473,0.00000,-0.27304,-0.11354,-0.95908,0.22540,-0.30545,-0.08131
205,-0.26875,-0.11943,-0.90876,0.00000,-0.27097,-0.11825,-0.87896,0.28552,-0.30759,-0.09015
206,-0.26530,-0.12386,-0.84899,0.00000,-0.26650,-0.12242,-0.84202,0.28552,-0.30413,-0.09569
207,-0.26168,-0.12797,-0.78536,0.00000,-0.26400,-0.12666,-0.75383,0.30447,-0.30434,-0.10388
208,-0.25789,-0.13175,-0.71792,0.00000,-0.25920,-0.13023,-0.71014,0.30446,-0.30049,-0.10923
209,-0.25395,-0.13520,-0.64688,0.00000,-0.25621,-0.13406,-0.61947,0.35206,-0.30031,-0.11840
210,-0.24983,-0.13831,-0.57262,0.00000,-0.25107,-0.13685,-0.56677,0.35206,-0.29594,-0.12354
211,-0.24556,-0.14106,-0.49571,0.00000,-0.24621,-0.13976,-0.49547,0.35206,-0.29191,-0.12968
212,-0.24114,-0.14345,-0.41689,0.00000,-0.24259,-0.14277,-0.39853,0.40632,-0.28991,-0.13919
213,-0.23656,-0.14548,-0.33706,0.00000,-0.23724,-0.14431,-0.33470,0.40630,-0.28469,-0.14376
214,-0.23183,-0.14714,-0.25720,0.00000,-0.23199,-0.14582,-0.25887,0.40631,-0.27934,-0.14886
215,-0.22695,-0.14842,-0.17829,0.00000,-0.22674,-0.14700,-0.18091,0.40631,-0.27372,-0.15372
216,-0.22193,-0.14933,-0.10129,0.00000,-0.22114,-0.14691,-0.13400,0.39181,-0.26766,-0.15523
217,-0.21676,-0.14985,-0.02701,0.00000,-0.21582,-0.14801,-0.03736,0.39182,-0.26133,-0.16078
218,-0.21146,-0.15000,0.04388,0.00000,-0.21053,-0.14809,0.03927,0.39182,-0.25492,-0.16430
219,-0.20603,-0.14976,0.11091,0.00000,-0.20521,-0.14751,0.10715,0.39181,-0.24841,-0.16670
220,-0.20046,-0.14914,0.17378,0.00000,-0.19990,-0.14636,0.16876,0.39181,-0.24183,-0.16818
221,-0.19476,-0.14814,0.23236,0.00000,-0.19454,-0.14431,0.21314,0.31181,-0.23614,-0.16486
222,-0.18894,-0.14676,0.28664,0.00000,-0.18898,-0.14189,0.24006,0.25566,-0.23052,-0.16148
223,-0.18300,-0.14501,0.33673,0.00000,-0.18277,-0.14101,0.32338,0.25567,-0.22253,-0.16398
224,-0.17695,-0.14289,0.38279,0.00000,-0.17735,-0.13790,0.33730,0.19959,-0.21748,-0.15948
225,-0.17078,-0.14041,0.42504,0.00000,-0.17083,-0.13634,0.41242,0.19960,-0.20922,-0.16086
226,-0.16450,-0.13757,0.46372,0.00000,-0.16544,-0.13257,0.41299,0.16797,-0.20428,-0.15606
227,-0.15812,-0.13437,0.49908,0.00000,-0.15855,-0.13034,0.48490,0.16797,-0.19560,-0.15656
228,-0.15164,-0.13084,0.53136,0.00000,-0.15311,-0.12592,0.47718,0.14008,-0.19082,-0.15097
229,-0.14506,-0.12697,0.56080,0.00000,-0.14587,-0.12303,0.54563,0.14008,-0.18178,-0.15060
230,-0.13838,-0.12278,0.58763,0.00000,-0.14039,-0.11799,0.52974,0.12077,-0.17707,-0.14439
231,-0.13162,-0.11828,0.61206,0.00000,-0.13282,-0.11445,0.59559,0.12077,-0.16769,-0.14321
232,-0.12478,-0.11348,0.63427,0.00000,-0.12729,-0.10884,0.57317,0.10626,-0.16307,-0.13637
233,-0.11786,-0.10838,0.65443,0.00000,-0.11944,-0.10469,0.63672,0.10627,-0.15340,-0.13445
234,-0.11086,-0.10301,0.67270,0.00000,-0.11244,-0.09934,0.66619,0.10627,-0.14551,-0.13009
235,-0.10379,-0.09738,0.68923,0.00000,-0.10692,-0.09287,0.63739,0.04953,-0.14205,-0.12105
236,-0.09666,-0.09150,0.70413,0.00000,-0.09869,-0.08800,0.69091,0.04953,-0.13226,-0.11801
237,-0.08946,-0.08539,0.71751,0.00000,-0.09125,-0.08208,0.71490,0.04953,-0.12410,-0.11289
238,-0.08221,-0.07906,0.72948,0.00000,-0.08406,-0.07573,0.72955,0.04953,-0.11645,-0.10701
239,-0.07490,-0.07253,0.74011,0.00000,-0.07694,-0.06911,0.74044,0.04953,-0.10899,-0.10074
240,-0.06755,-0.06581,0.74949,0.00000,-0.06984,-0.06228,0.74932,0.04952,-0.10160,-0.09420
241,-0.06015,-0.05893,0.75767,0.00000,-0.06273,-0.05527,0.75676,0.04952,-0.09426,-0.08742
242,-0.05272,-0.05190,0.76472,0.00000,-0.05562,-0.04810,0.76296,0.04951,-0.08695,-0.08045
243,-0.04525,-0.04473,0.77068,0.00000,-0.04850,-0.04078,0.76801,0.04951,-0.07967,-0.07329
244,-0.03775,-0.03745,0.77558,0.00000,-0.04138,-0.03334,0.77193,0.04950,-0.07242,-0.06597
245,-0.03023,-0.03008,0.77947,0.00000,-0.03425,-0.02579,0.77476,0.04949,-0.06520,-0.05851
246,-0.02269,-0.02262,0.78236,0.00000,-0.02713,-0.01815,0.77624,0.04949,-0.05803,-0.05092
247,-0.01513,-0.01511,0.78428,0.00000,-0.02001,-0.01045,0.77664,0.04948,-0.05089,-0.04322
248,-0.00757,-0.00757,0.78524,0.00000,-0.01289,-0.00270,0.77605,0.04947,-0.04379,-0.03545
249,-0.00000,-0.00000,0.78524,0.00000,-0.00577,0.00508,0.77446,0.04946,-0.03672,-0.02763


==> data/tracking_eight_mi_action.csv <==
idx,u0,u1,u3,time,cost,comp_time
0,0.22282,-0.04456,0.00000,0.00000,0.01367,0.00673
1,0.23261,-0.01457,0.00000,0.04032,0.01311,0.00441
2,0.24895,0.00048,0.00000,0.08065,0.01276,0.00481
3,0.26318,0.00733,0.00000,0.12097,0.01316,0.00424
4,0.27624,0.02057,0.00000,0.16129,0.01373,0.00448
5,0.29395,0.05879,0.00000,0.20161,0.01432,0.00452
6,0.30000,0.06000,0.00000,0.24194,0.01477,0.00384
7,0.28488,0.02406,0.00000,0.28226,0.01276,0.00443
8,0.26742,0.00091,0.00000,0.32258,0.01140,0.00435
9,0.25211,-0.00144,0.00000,0.36290,0.01118,0.00404
10,0.23426,-0.00059,0.00000,0.40323,0.01121,0.00489
11,0.21064,0.00166,0.00000,0.44355,0.01136,0.00440
12,0.17813,0.00368,0.00000,0.48387,0.01163,0.00446
13,0.13685,-0.02737,0.00000,0.52419,0.01033,0.00389
14,0.23411,0.00381,0.00000,0.56452,0.01072,0.00396
15,0.30000,0.05517,0.00000,0.60484,0.01223,0.00455
16,0.27166,0.01955,0.00000,0.64516,0.01172,0.00446
17,0.22226,0.01231,0.00000,0.68548,0.01151,0.00445
18,0.17357,-0.00893,0.00000,0.72581,0.00998,0.00384
19,0.27270,0.04925,0.00000,0.76613,0.01033,0.00395
20,0.22479,0.02553,0.00000,0.80645,0.00984,0.00376
21,0.17866,0.02012,0.00000,0.84677,0.00983,0.00379
22,0.12621,0.00738,0.00000,0.88710,0.00865,0.00448
23,0.06442,-0.01288,0.00000,0.92742,0.00929,0.00380
24,0.13795,0.02759,0.00000,0.96774,0.00946,0.00440
25,0.22560,0.04512,0.00000,1.00806,0.01098,0.00445
26,0.30000,0.06000,0.00000,1.04839,0.01202,0.00478
27,0.23196,0.04639,0.00000,1.08871,0.01103,0.00401
28,0.16532,0.03306,0.00000,1.12903,0.01087,0.00427
29,0.08901,0.01780,0.00000,1.16935,0.01159,0.00418
30,0.06063,0.01213,0.00000,1.20968,0.01338,0.00412
31,0.21839,0.04368,0.00000,1.25000,0.01668,0.00475
32,0.30000,0.06000,0.00000,1.29032,0.02187,0.00432
33,0.21976,0.04395,0.00000,1.33065,0.02613,0.00429
34,0.13685,0.02737,0.00000,1.37097,0.03256,0.00429
35,0.03031,0.00606,0.00000,1.41129,0.04096,0.00470
36,0.07525,0.01505,0.00000,1.45161,0.05064,0.00539
37,0.30000,0.06000,0.00000,1.49194,0.06453,0.00489
38,0.30000,0.06000,0.00000,1.53226,0.08298,0.00475
39,0.22763,0.04553,0.00000,1.57258,0.09521,0.00485
40,0.04404,0.00881,0.00000,1.61290,0.10695,0.00474
41,0.15400,0.03080,0.00000,1.65323,0.11580,0.00405
42,0.30000,0.06000,0.00000,1.69355,0.13244,0.00429
43,0.30000,0.06000,0.00000,1.73387,0.15420,0.00464
44,0.30000,0.06000,0.00000,1.77419,0.15892,0.00542
45,0.30000,0.06000,0.00000,1.81452,0.16330,0.00540
46,0.30000,0.06000,0.00000,1.85484,0.17698,0.00565
47,0.30000,0.06000,0.00000,1.89516,0.17620,0.00562
48,0.30000,0.06000,0.00000,1.93548,0.18178,0.00560
49,0.30000,0.06000,0.00000,1.97581,0.17677,0.00522
50,0.30000,0.06000,0.00000,2.01613,0.17224,0.00436
51,0.29882,0.05976,0.00000,2.05645,0.16537,0.00440
52,0.27734,0.05547,0.00000,2.09677,0.15639,0.00422
53,0.25879,0.05176,0.00000,2.13710,0.14611,0.00514
54,0.24134,0.04827,0.00000,2.17742,0.13527,0.00568
55,0.22474,0.04495,0.00000,2.21774,0.12449,0.00532
56,0.20917,0.04183,0.00000,2.25806,0.11429,0.00510
57,0.19508,0.03902,0.00000,2.29839,0.10502,0.00508
58,0.18301,0.03660,0.00000,2.33871,0.09684,0.00491
59,0.17361,0.03472,0.00000,2.37903,0.08976,0.00481
60,0.16687,0.03337,0.00000,2.41935,0.08363,0.00478
61,0.16282,0.03256,0.00000,2.45968,0.07828,0.00479
62,0.16163,0.03233,0.00000,2.50000,0.07351,0.00472
63,0.16413,0.03283,0.00000,2.54032,0.06910,0.00469
64,0.17350,0.03470,0.00000,2.58065,0.06483,0.00494
65,0.19695,0.01168,0.00000,2.62097,0.06035,0.00460
66,0.21995,0.00078,0.00000,2.66129,0.05541,0.00454
67,0.23669,-0.00271,0.00000,2.70161,0.05026,0.00457
68,0.24656,-0.00378,0.00000,2.74194,0.04524,0.00446
69,0.25051,-0.00334,0.00000,2.78226,0.04062,0.00485
70,0.24975,-0.00173,0.00000,2.82258,0.03654,0.00493
71,0.24548,0.00073,0.00000,2.86290,0.03307,0.00374
72,0.23887,0.00372,0.00000,2.90323,0.03019,0.00486
73,0.23085,0.00707,0.00000,2.94355,0.02785,0.00443
74,0.22221,0.01058,0.00000,2.98387,0.02598,0.00364
75,0.21351,0.01417,0.00000,3.02419,0.02452,0.00440
76,0.20511,0.01779,0.00000,3.06452,0.02341,0.00443
77,0.19726,0.02142,0.00000,3.10484,0.02260,0.00372
78,0.19008,0.02506,0.00000,3.14516,0.02205,0.00443
79,0.18363,0.02872,0.00000,3.18548,0.02173,0.00437
80,0.17794,0.03240,0.00000,3.22581,0.02164,0.00441
81,0.17372,0.03474,0.00000,3.26613,0.02178,0.00446
82,0.17198,0.03440,0.00000,3.30645,0.02219,0.00451
83,0.17296,0.03459,0.00000,3.34677,0.02282,0.00379
84,0.17568,0.03514,0.00000,3.38710,0.02361,0.00375
85,0.17959,0.03592,0.00000,3.42742,0.02462,0.00379
86,0.18425,0.03685,0.00000,3.46774,0.02594,0.00462
87,0.18932,0.03786,0.00000,3.50806,0.02772,0.00392
88,0.19491,0.03898,0.00000,3.54839,0.03008,0.00394
89,0.20137,0.04027,0.00000,3.58871,0.03315,0.00410
90,0.20884,0.04177,0.00000,3.62903,0.03698,0.00417
91,0.21732,0.04346,0.00000,3.66935,0.04144,0.00597
92,0.22641,0.04528,0.00000,3.70968,0.04645,0.00630
93,0.23533,0.04707,0.00000,3.75000,0.05178,0.00643
94,0.24445,0.04889,0.00000,3.79032,0.05749,0.00681
95,0.25717,0.05143,0.00000,3.83065,0.06281,0.00802
96,0.26335,0.05267,0.00000,3.87097,0.06421,0.00585
97,0.26347,0.05269,0.00000,3.91129,0.06571,0.00541
98,0.26291,0.05258,0.00000,3.95161,0.06688,0.00556
99,0.25882,0.05176,0.00000,3.99194,0.06678,0.00579
100,0.25312,0.05062,0.00000,4.03226,0.06556,0.00524
101,0.24718,0.04944,0.00000,4.07258,0.06336,0.00646
102,0.24402,0.04880,0.00000,4.11290,0.06066,0.00526
103,0.24028,0.04806,0.00000,4.15323,0.05734,0.00447
104,0.23178,0.04636,0.00000,4.19355,0.05369,0.00747
105,0.21395,0.04279,0.00000,4.23387,0.05009,0.00751
106,0.19040,0.03808,0.00000,4.27419,0.04704,0.01263
107,0.17356,0.03471,0.00000,4.31452,0.04472,0.01263
108,0.16733,0.03347,0.00000,4.35484,0.04066,0.00783
109,0.18856,0.02095,0.00000,4.39516,0.03909,0.00951
110,0.21682,-0.00222,0.00000,4.43548,0.03713,0.01129
111,0.24225,-0.02511,0.00000,4.47581,0.03479,0.01180
112,0.26325,-0.05181,0.00000,4.51613,0.03238,0.02129
113,0.26946,-0.01903,0.00000,4.55645,0.03006,0.02692
114,0.26324,-0.00660,0.00000,4.59677,0.02647,0.02097
115,0.25364,-0.01331,0.00000,4.63710,0.02531,0.02367
116,0.24454,-0.04101,0.00000,4.67742,0.02450,0.02904
117,0.24857,-0.04971,0.00000,4.71774,0.02399,0.02603
118,0.21532,-0.03346,0.00000,4.75806,0.02365,0.02729
119,0.26835,0.05367,0.00000,4.79839,0.02424,0.02866
120,0.30000,0.06000,0.00000,4.83871,0.02319,0.03010
121,0.30000,0.06000,0.00000,4.87903,0.02280,0.03138
122,0.29794,-0.01480,0.00000,4.91935,0.02042,0.02706
123,0.27099,-0.03052,0.00000,4.95968,0.01941,0.02881
124,0.30000,-0.06000,0.00000,5.00000,0.01898,0.03685
125,0.30000,-0.06000,0.00000,5.04032,0.01844,0.04732
126,0.26023,-0.02776,0.00000,5.08065,0.01763,0.02824
127,0.25869,0.00116,0.00000,5.12097,0.01619,0.02899
128,0.25270,0.00130,0.00000,5.16129,0.01520,0.03229
129,0.23869,-0.01010,0.00000,5.20161,0.01522,0.03778
130,0.22130,-0.03030,0.00000,5.24194,0.01539,0.03982
131,0.22463,0.04493,0.14146,5.28226,0.01554,0.03579
132,0.30000,-0.00133,0.00000,5.32258,0.01727,0.02747
133,0.29242,-0.00868,0.00000,5.36290,0.01541,0.02488
134,0.26546,-0.01004,0.00000,5.40323,0.01404,0.02583
135,0.24060,-0.01769,0.00000,5.44355,0.01371,0.03409
136,0.21508,-0.03502,0.00000,5.48387,0.01364,0.03691
137,0.20472,0.04094,0.06791,5.52419,0.01366,0.03304
138,0.29606,-0.01575,0.00000,5.56452,0.01377,0.02568
139,0.26153,-0.01857,0.00000,5.60484,0.01315,0.02737
140,0.23305,-0.01777,0.00000,5.64516,0.01285,0.02568
141,0.20544,-0.01955,0.00000,5.68548,0.01135,0.03098
142,0.17307,-0.03320,0.00000,5.72581,0.01063,0.03451
143,0.13269,0.02654,0.00000,5.76613,0.01064,0.03662
144,0.22650,-0.04530,0.00000,5.80645,0.01193,0.03220
145,0.14759,0.02952,0.33515,5.84677,0.01027,0.03149
146,0.27890,-0.05578,0.00000,5.88710,0.01167,0.01733
147,0.21880,-0.04003,0.00000,5.92742,0.00971,0.01431
148,0.17349,-0.03056,0.00000,5.96774,0.00949,0.01152
149,0.12593,-0.02187,0.00000,6.00806,0.00966,0.02532
150,0.07231,0.01446,0.33957,6.04839,0.00868,0.01575
151,0.17251,-0.03450,0.00000,6.08871,0.00995,0.01053
152,0.26540,-0.05308,0.00000,6.12903,0.01085,0.01236
153,0.20093,-0.04019,0.00000,6.16935,0.01013,0.01417
154,0.17090,-0.03418,0.00000,6.20968,0.01007,0.01885
155,0.02207,0.00441,1.49437,6.25000,0.01027,0.01775
156,0.00000,-0.00000,0.65150,6.29032,0.01109,0.01339
157,0.22284,-0.04457,0.00000,6.33065,0.01278,0.00796
158,0.27362,-0.05472,0.00000,6.37097,0.01390,0.00704
159,0.19195,-0.03839,0.00000,6.41129,0.01366,0.00855
160,0.03251,0.00650,1.15255,6.45161,0.01444,0.00894
161,0.17195,-0.03439,0.00000,6.49194,0.01595,0.00760
162,0.22008,-0.04402,0.00000,6.53226,0.01716,0.00694
163,0.12889,-0.02578,0.00000,6.57258,0.01751,0.00808
164,0.01341,0.00268,1.34596,6.61290,0.01858,0.00771
165,0.27487,-0.05497,0.00000,6.65323,0.02039,0.00709
166,0.23756,-0.04751,0.00000,6.69355,0.01988,0.00478
167,0.17347,0.03469,0.00000,6.73387,0.01948,0.00486
168,0.14020,-0.02804,0.00000,6.77419,0.01987,0.00498
169,0.21448,0.02724,0.00000,6.81452,0.02008,0.00476
170,0.17125,-0.03425,0.00000,6.85484,0.01976,0.00487
171,0.25424,0.00744,0.00000,6.89516,0.01977,0.00486
172,0.21631,0.04326,0.00000,6.93548,0.01881,0.00475
173,0.14958,-0.00506,0.00000,6.97581,0.01835,0.00525
174,0.24928,0.04115,0.00000,7.01613,0.01850,0.00482
175,0.20010,0.03249,0.00000,7.05645,0.01756,0.00483
176,0.20500,0.02900,0.00000,7.09677,0.01726,0.00458
177,0.20721,0.02989,0.00000,7.13710,0.01697,0.00457
178,0.20877,0.03132,0.00000,7.17742,0.01671,0.00457
179,0.20968,0.03254,0.00000,7.21774,0.01647,0.00473
180,0.21006,0.03341,0.00000,7.25806,0.01624,0.00463
181,0.20999,0.03393,0.00000,7.29839,0.01602,0.00463
182,0.20952,0.03413,0.00000,7.33871,0.01582,0.00452
183,0.20871,0.03404,0.00000,7.37903,0.01563,0.00446
184,0.20757,0.03367,0.00000,7.41935,0.01544,0.00443
185,0.20615,0.03307,0.00000,7.45968,0.01525,0.00442
186,0.20447,0.03226,0.00000,7.50000,0.01506,0.00442
187,0.20257,0.03125,0.00000,7.54032,0.01487,0.00445
188,0.20049,0.03009,0.00000,7.58065,0.01467,0.00442
189,0.19826,0.02880,0.00000,7.62097,0.01448,0.00444
190,0.19592,0.02740,0.00000,7.66129,0.01428,0.00448
191,0.19350,0.02591,0.00000,7.70161,0.01409,0.00444
192,0.19104,0.02436,0.00000,7.74194,0.01390,0.00449
193,0.18855,0.02275,0.00000,7.78226,0.01372,0.00443
194,0.18608,0.02109,0.00000,7.82258,0.01355,0.00444
195,0.18361,0.01938,0.00000,7.86290,0.01340,0.00459
196,0.18117,0.01760,0.00000,7.90323,0.01326,0.00492
197,0.17874,0.01575,0.00000,7.94355,0.01315,0.00465
198,0.17633,0.01380,0.00000,7.98387,0.01306,0.00460
199,0.17391,0.01174,0.00000,8.02419,0.01301,0.00446
200,0.17148,0.00953,0.00000,8.06452,0.01298,0.00497
201,0.16902,0.00716,0.00000,8.10484,0.01300,0.00469
202,0.16652,0.00461,0.00000,8.14516,0.01307,0.00481
203,0.16396,0.00187,0.00000,8.18548,0.01320,0.00469
204,0.16137,-0.00106,0.00000,8.22581,0.01340,0.00464
205,0.15876,-0.00417,0.00000,8.26613,0.01371,0.00467
206,0.15622,-0.00741,0.00000,8.30645,0.01415,0.00459
207,0.15383,-0.01071,0.00000,8.34677,0.01477,0.00439
208,0.15173,-0.01397,0.00000,8.38710,0.01561,0.00440
209,0.15000,-0.01711,0.00000,8.42742,0.01651,0.00471
210,0.14892,-0.01990,0.00000,8.46774,0.01748,0.00466
211,0.14870,-0.02215,0.00000,8.50806,0.01850,0.00452
212,0.14956,-0.02366,0.00000,8.54839,0.01957,0.00454
213,0.15161,-0.02425,0.00000,8.58871,0.02066,0.00457
214,0.15491,-0.02377,0.00000,8.62903,0.02175,0.00481
215,0.15907,-0.02240,0.00000,8.66935,0.02277,0.00489
216,0.16405,-0.02004,0.00000,8.70968,0.02374,0.00493
217,0.17006,-0.01651,0.00000,8.75000,0.02470,0.00513
218,0.17628,-0.01243,0.00000,8.79032,0.02561,0.00492
219,0.18262,-0.00783,0.00000,8.83065,0.02649,0.00503
220,0.18907,-0.00280,0.00000,8.87097,0.02736,0.00504
221,0.19461,0.00159,0.00000,8.91129,0.02844,0.00504
222,0.19822,0.00415,0.00000,8.95161,0.03078,0.00508
223,0.20210,0.00703,0.00000,8.99194,0.03420,0.00507
224,0.21397,0.02053,0.00000,9.03226,0.03014,0.00497
225,0.22460,0.02962,0.00000,9.07258,0.02834,0.00487
226,0.22875,0.02968,0.00000,9.11290,0.02874,0.00511
227,0.23227,0.03144,0.00000,9.15323,0.02941,0.00494
228,0.23497,0.03269,0.00000,9.19355,0.03042,0.00492
229,0.23256,0.02685,0.00000,9.23387,0.03363,0.00559
230,0.23677,0.04674,0.00000,9.27419,0.03110,0.00480
231,0.22830,0.04127,0.00000,9.31452,0.03187,0.00400
232,0.19184,0.03699,0.00000,9.35484,0.03478,0.00407
233,0.26117,0.05223,0.00000,9.39516,0.03552,0.00502
234,0.30000,0.06000,0.00000,9.43548,0.04638,0.00535
235,0.30000,0.06000,0.00000,9.47581,0.06904,0.00498
236,0.30000,0.06000,0.00000,9.51613,0.11264,0.00492
237,0.30000,0.06000,0.00000,9.55645,0.17968,0.00471
238,0.30000,0.06000,0.00000,9.59677,0.27342,0.00474
239,0.30000,0.06000,0.00000,9.63710,0.35737,0.00472
240,0.30000,0.06000,0.00000,9.67742,0.36686,0.00483
241,0.30000,0.06000,0.00000,9.71774,0.36138,0.00485
242,0.30000,0.06000,0.00000,9.75806,0.35624,0.00489
243,0.30000,0.06000,0.00000,9.79839,0.35490,0.00503
244,0.30000,0.06000,0.00000,9.83871,0.35702,0.00512
245,0.30000,0.06000,0.00000,9.87903,0.34954,0.00516
246,0.30000,0.06000,0.00000,9.91935,0.30968,0.00576
247,0.30000,0.06000,0.00000,9.95968,0.27632,0.00584
248,0.30000,0.06000,0.00000,10.00000,0.35814,0.00519


==> data/tracking_eight_mi_state.csv <==
idx,x_nom,y_nom,theta_nom,psi_nom,x_opt,y_opt,theta_opt,psi_opt,x_pusher,y_pusher
0,0.00000,0.00000,0.78524,0.00000,0.00000,0.00000,0.78540,0.00000,-0.03182,-0.03182
1,0.00757,0.00757,0.78428,0.00000,0.00756,0.00504,0.85137,0.00000,-0.02209,-0.02881
2,0.01513,0.01511,0.78236,0.00000,0.01413,0.01166,0.87293,0.00000,-0.01478,-0.02282
3,0.02269,0.02262,0.77947,0.00000,0.02052,0.01930,0.87222,0.00000,-0.00842,-0.01516
4,0.03023,0.03008,0.77558,0.00000,0.02706,0.02755,0.86137,0.00000,-0.00225,-0.00659
5,0.03775,0.03745,0.77068,0.00000,0.03364,0.03647,0.83091,0.00000,0.00330,0.00323
6,0.04525,0.04473,0.76472,0.00000,0.03983,0.04674,0.74388,0.00000,0.00671,0.01627
7,0.05272,0.05190,0.75767,0.00000,0.04703,0.05663,0.65506,0.00000,0.01135,0.02922
8,0.06015,0.05893,0.74949,0.00000,0.05548,0.06433,0.61944,0.00000,0.01884,0.03821
9,0.06755,0.06581,0.74011,0.00000,0.06417,0.07058,0.61808,0.00000,0.02749,0.04450
10,0.07490,0.07253,0.72948,0.00000,0.07242,0.07637,0.62022,0.00000,0.03580,0.05022
11,0.08221,0.07906,0.71751,0.00000,0.08006,0.08180,0.62109,0.00000,0.04346,0.05561
12,0.08946,0.08539,0.70413,0.00000,0.08687,0.08676,0.61862,0.00000,0.05021,0.06066
13,0.09666,0.09150,0.68923,0.00000,0.09259,0.09101,0.61318,0.00000,0.05579,0.06511
14,0.10379,0.09738,0.67270,0.00000,0.09770,0.09326,0.65370,0.00000,0.06198,0.06590
15,0.11086,0.10301,0.65443,0.00000,0.10504,0.09908,0.64806,0.00000,0.06917,0.07191
16,0.11786,0.10838,0.63427,0.00000,0.11328,0.10808,0.56639,0.00000,0.07530,0.08394
17,0.12478,0.11348,0.61206,0.00000,0.12203,0.11457,0.53745,0.00000,0.08337,0.09153
18,0.13162,0.11828,0.58763,0.00000,0.12941,0.11955,0.51922,0.00000,0.09034,0.09722
19,0.13838,0.12278,0.56080,0.00000,0.13562,0.12268,0.53243,0.00000,0.09685,0.09984
20,0.14506,0.12697,0.53136,0.00000,0.14401,0.12992,0.45952,0.00000,0.10368,0.10996
21,0.15164,0.13084,0.49908,0.00000,0.15162,0.13482,0.42173,0.00000,0.11056,0.11640
22,0.15812,0.13437,0.46372,0.00000,0.15781,0.13848,0.39194,0.00000,0.11622,0.12129
23,0.16450,0.13757,0.42504,0.00000,0.16236,0.14068,0.38101,0.00000,0.12059,0.12395
24,0.17078,0.14041,0.38279,0.00000,0.16495,0.14116,0.40009,0.00000,0.12350,0.12363
25,0.17695,0.14289,0.33673,0.00000,0.16960,0.14433,0.35924,0.00000,0.12747,0.12851
26,0.18300,0.14501,0.28664,0.00000,0.17741,0.14919,0.29245,0.00000,0.13432,0.13621
27,0.18894,0.14676,0.23236,0.00000,0.18821,0.15495,0.20363,0.00000,0.14414,0.14585
28,0.19476,0.14814,0.17378,0.00000,0.19692,0.15864,0.13495,0.00000,0.15233,0.15259
29,0.20046,0.14914,0.11091,0.00000,0.20330,0.16084,0.08600,0.00000,0.15846,0.15697
30,0.20603,0.14976,0.04388,0.00000,0.20678,0.16186,0.05965,0.00000,0.16186,0.15917
31,0.21146,0.15000,-0.02701,0.00000,0.20918,0.16248,0.04170,0.00000,0.16422,0.16061
32,0.21676,0.14985,-0.10129,0.00000,0.21783,0.16459,-0.02296,0.00000,0.17284,0.16563
33,0.22193,0.14933,-0.17829,0.00000,0.22988,0.16672,-0.11178,0.00000,0.18516,0.17174
34,0.22695,0.14842,-0.25720,0.00000,0.23882,0.16748,-0.17685,0.00000,0.19452,0.17540
35,0.23183,0.14714,-0.33706,0.00000,0.24440,0.16760,-0.21737,0.00000,0.20046,0.17730
36,0.23656,0.14548,-0.41689,0.00000,0.24563,0.16757,-0.22634,0.00000,0.20178,0.17767
37,0.24114,0.14345,-0.49571,0.00000,0.24870,0.16749,-0.24862,0.00000,0.20508,0.17856
38,0.24556,0.14106,-0.57262,0.00000,0.26092,0.16686,-0.33744,0.00000,0.21846,0.18176
39,0.24983,0.13831,-0.64688,0.00000,0.27304,0.16515,-0.42627,0.00000,0.23207,0.18376
40,0.25395,0.13520,-0.71792,0.00000,0.28208,0.16304,-0.49366,0.00000,0.24246,0.18437
41,0.25789,0.13175,-0.78536,0.00000,0.28380,0.16252,-0.50670,0.00000,0.24446,0.18436
42,0.26168,0.12797,-0.84899,0.00000,0.28979,0.16061,-0.55229,0.00000,0.25148,0.18422
43,0.26530,0.12386,-0.90876,0.00000,0.30126,0.15635,-0.64112,0.00000,0.26520,0.18327
44,0.26875,0.11943,-0.96473,0.00000,0.31231,0.15110,-0.72994,0.00000,0.27878,0.18111
45,0.27203,0.11470,-1.01704,0.00000,0.32286,0.14489,-0.81876,0.00000,0.29212,0.17775
46,0.27513,0.10968,-1.06591,0.00000,0.33281,0.13776,-0.90758,0.00000,0.30510,0.17322
47,0.27806,0.10438,-1.11157,0.00000,0.34209,0.12978,-0.99640,0.00000,0.31764,0.16756
48,0.28081,0.09881,-1.15430,0.00000,0.35062,0.12101,-1.08523,0.00000,0.32962,0.16081
49,0.28339,0.09299,-1.19437,0.00000,0.35834,0.11152,-1.17405,0.00000,0.34095,0.15303
50,0.28578,0.08694,-1.23203,0.00000,0.36519,0.10138,-1.26287,0.00000,0.35156,0.14426
51,0.28799,0.08066,-1.26755,0.00000,0.37112,0.09067,-1.35169,0.00000,0.36134,0.13460
52,0.29002,0.07418,-1.30117,0.00000,0.37605,0.07953,-1.44016,0.00000,0.37019,0.12414
53,0.29186,0.06751,-1.33311,0.00000,0.37969,0.06882,-1.52228,0.00000,0.37751,0.11376
54,0.29352,0.06066,-1.36361,0.00000,0.38226,0.05858,-1.59890,0.00000,0.38353,0.10356
55,0.29499,0.05367,-1.39285,0.00000,0.38392,0.04887,-1.67035,0.00000,0.38840,0.09365
56,0.29628,0.04653,-1.42102,0.00000,0.38482,0.03975,-1.73689,0.00000,0.39226,0.08413
57,0.29737,0.03928,-1.44831,0.00000,0.38509,0.03122,-1.79882,0.00000,0.39526,0.07506
58,0.29828,0.03193,-1.47488,0.00000,0.38484,0.02327,-1.85658,0.00000,0.39753,0.06644
59,0.29899,0.02449,-1.50089,0.00000,0.38418,0.01583,-1.91076,0.00000,0.39919,0.05825
60,0.29952,0.01700,-1.52650,0.00000,0.38318,0.00882,-1.96216,0.00000,0.40034,0.05042
61,0.29985,0.00946,-1.55186,0.00000,0.38186,0.00214,-2.01157,0.00000,0.40106,0.04284
62,0.29999,0.00189,-1.57711,0.00000,0.38026,-0.00431,-2.05978,0.00000,0.40140,0.03542
63,0.29995,-0.00568,-1.60239,0.00000,0.37837,-0.01062,-2.10763,0.00000,0.40138,0.02805
64,0.29971,-0.01323,-1.62785,0.00000,0.37614,-0.01693,-2.15622,0.00000,0.40100,0.02057
65,0.29928,-0.02075,-1.65364,0.00000,0.37346,-0.02348,-2.20759,0.00000,0.40022,0.01270
66,0.29866,-0.02822,-1.67992,0.00000,0.36915,-0.03010,-2.22489,0.00000,0.39653,0.00562
67,0.29785,-0.03561,-1.70683,0.00000,0.36382,-0.03710,-2.22605,0.00000,0.39125,-0.00142
68,0.29685,-0.04292,-1.73454,0.00000,0.35797,-0.04454,-2.22204,0.00000,0.38525,-0.00875
69,0.29566,-0.05012,-1.76322,0.00000,0.35187,-0.05229,-2.21644,0.00000,0.37895,-0.01635
70,0.29428,-0.05718,-1.79306,0.00000,0.34574,-0.06021,-2.21150,0.00000,0.37263,-0.02414
71,0.29272,-0.06411,-1.82426,0.00000,0.33971,-0.06818,-2.20894,0.00000,0.36652,-0.03204
72,0.29097,-0.07087,-1.85701,0.00000,0.33388,-0.07609,-2.21003,0.00000,0.36073,-0.03997
73,0.28903,-0.07744,-1.89155,0.00000,0.32830,-0.08384,-2.21554,0.00000,0.35535,-0.04788
74,0.28691,-0.08383,-1.92811,0.00000,0.32298,-0.09139,-2.22601,0.00000,0.35040,-0.05571
75,0.28461,-0.08999,-1.96694,0.00000,0.31790,-0.09870,-2.24168,0.00000,0.34587,-0.06345
76,0.28212,-0.09593,-2.00830,0.00000,0.31303,-0.10574,-2.26265,0.00000,0.34174,-0.07109
77,0.27946,-0.10163,-2.05247,0.00000,0.30835,-0.11251,-2.28899,0.00000,0.33796,-0.07863
78,0.27662,-0.10706,-2.09970,0.00000,0.30380,-0.11902,-2.32070,0.00000,0.33447,-0.08609
79,0.27360,-0.11223,-2.15026,0.00000,0.29935,-0.12526,-2.35779,0.00000,0.33122,-0.09350
80,0.27041,-0.11711,-2.20438,0.00000,0.29496,-0.13126,-2.40032,0.00000,0.32815,-0.10088
81,0.26704,-0.12169,-2.26223,0.00000,0.29058,-0.13703,-2.44828,0.00000,0.32520,-0.10827
82,0.26351,-0.12595,-2.32393,0.00000,0.28613,-0.14254,-2.49972,0.00000,0.32217,-0.11559
83,0.25981,-0.12990,-2.38949,0.00000,0.28144,-0.14776,-2.55063,0.00000,0.31881,-0.12268
84,0.25594,-0.13352,-2.45877,0.00000,0.27647,-0.15276,-2.60184,0.00000,0.31507,-0.12963
85,0.25191,-0.13680,-2.53148,0.00000,0.27116,-0.15758,-2.65386,0.00000,0.31091,-0.13649
86,0.24772,-0.13973,-2.60714,0.00000,0.26549,-0.16221,-2.70703,0.00000,0.30631,-0.14327
87,0.24337,-0.14230,-2.68511,0.00000,0.25942,-0.16665,-2.76158,0.00000,0.30121,-0.14996
88,0.23887,-0.14452,-2.76455,0.00000,0.25295,-0.17087,-2.81763,0.00000,0.29561,-0.15654
89,0.23421,-0.14636,-2.84452,0.00000,0.24606,-0.17483,-2.87534,0.00000,0.28947,-0.16299
90,0.22941,-0.14783,-2.92403,0.00000,0.23871,-0.17850,-2.93496,0.00000,0.28276,-0.16927
91,0.22446,-0.14892,-3.00210,0.00000,0.23088,-0.18185,-2.99679,0.00000,0.27541,-0.17536
92,0.21936,-0.14964,-3.07783,0.00000,0.22253,-0.18483,-3.06113,0.00000,0.26738,-0.18121
93,0.21413,-0.14997,-3.15049,0.00000,0.21365,-0.18736,-3.12817,0.00000,0.25864,-0.18675
94,0.20876,-0.14993,-3.21949,0.00000,0.20426,-0.18937,-3.19784,0.00000,0.24919,-0.19190
95,0.20326,-0.14950,-3.28447,0.00000,0.19439,-0.19077,-3.27022,0.00000,0.23902,-0.19654
96,0.19763,-0.14869,-3.34520,0.00000,0.18392,-0.19149,-3.34636,0.00000,0.22798,-0.20064
97,0.19187,-0.14750,-3.40163,0.00000,0.17318,-0.19141,-3.42433,0.00000,0.21639,-0.20397
98,0.18599,-0.14593,-3.45380,0.00000,0.16247,-0.19050,-3.50233,0.00000,0.20457,-0.20638
99,0.17999,-0.14400,-3.50184,0.00000,0.15189,-0.18875,-3.58017,0.00000,0.19263,-0.20786
100,0.17388,-0.14169,-3.54597,0.00000,0.14164,-0.18623,-3.65680,0.00000,0.18080,-0.20840
101,0.16765,-0.13903,-3.58640,0.00000,0.13183,-0.18300,-3.73174,0.00000,0.16922,-0.20805
102,0.16132,-0.13601,-3.62339,0.00000,0.12251,-0.17914,-3.80493,0.00000,0.15797,-0.20685
103,0.15489,-0.13265,-3.65718,0.00000,0.11362,-0.17467,-3.87717,0.00000,0.14699,-0.20487
104,0.14836,-0.12895,-3.68801,0.00000,0.10520,-0.16965,-3.94831,0.00000,0.13634,-0.20214
105,0.14173,-0.12492,-3.71613,0.00000,0.09745,-0.16424,-4.01694,0.00000,0.12628,-0.19879
106,0.13502,-0.12057,-3.74173,0.00000,0.09065,-0.15876,-4.08028,0.00000,0.11724,-0.19507
107,0.12821,-0.11591,-3.76502,0.00000,0.08493,-0.15352,-4.13665,0.00000,0.10943,-0.19126
108,0.12133,-0.11096,-3.78618,0.00000,0.07998,-0.14845,-4.18804,0.00000,0.10251,-0.18741
109,0.11437,-0.10573,-3.80539,0.00000,0.07547,-0.14333,-4.23758,0.00000,0.09604,-0.18335
110,0.10733,-0.10023,-3.82277,0.00000,0.07128,-0.13700,-4.26860,0.00000,0.09060,-0.17764
111,0.10023,-0.09447,-3.83847,0.00000,0.06763,-0.12913,-4.26531,0.00000,0.08709,-0.16971
112,0.09307,-0.08847,-3.85260,0.00000,0.06435,-0.11996,-4.22814,0.00000,0.08530,-0.15979
113,0.08584,-0.08225,-3.86526,0.00000,0.06128,-0.10968,-4.15144,0.00000,0.08522,-0.14778
114,0.07856,-0.07582,-3.87655,0.00000,0.05619,-0.10014,-4.12326,0.00000,0.08120,-0.13756
115,0.07123,-0.06919,-3.88655,0.00000,0.05056,-0.09124,-4.11349,0.00000,0.07593,-0.12841
116,0.06385,-0.06239,-3.89532,0.00000,0.04528,-0.08256,-4.09379,0.00000,0.07138,-0.11922
117,0.05644,-0.05543,-3.90293,0.00000,0.04095,-0.07364,-4.03308,0.00000,0.06922,-0.10865
118,0.04899,-0.04833,-3.90943,0.00000,0.03625,-0.06466,-3.95949,0.00000,0.06702,-0.09750
119,0.04150,-0.04110,-3.91485,0.00000,0.03133,-0.05746,-3.90995,0.00000,0.06369,-0.08873
120,0.03399,-0.03377,-3.91924,0.00000,0.02212,-0.05154,-3.98940,0.00000,0.05190,-0.08528
121,0.02646,-0.02636,-3.92263,0.00000,0.01239,-0.04413,-4.07822,0.00000,0.03905,-0.08038
122,0.01891,-0.01888,-3.92504,0.00000,0.00334,-0.03589,-4.16705,0.00000,0.02668,-0.07436
123,0.01135,-0.01134,-3.92647,0.00000,-0.00233,-0.02539,-4.14514,0.00000,0.02185,-0.06334
124,0.00378,-0.00378,-3.92695,0.00000,-0.00713,-0.01559,-4.09996,0.00000,0.01874,-0.05242
125,-0.00378,0.00378,-3.92647,0.00000,-0.01206,-0.00440,-4.01114,0.00000,0.01697,-0.03878
126,-0.01135,0.01134,-3.92504,0.00000,-0.01797,0.00632,-3.92232,0.00000,0.01400,-0.02535
127,-0.01891,0.01888,-3.92263,0.00000,-0.02458,0.01444,-3.88122,0.00000,0.00866,-0.01589
128,-0.02646,0.02636,-3.91924,0.00000,-0.03226,0.02138,-3.88294,0.00000,0.00093,-0.00901
129,-0.03399,0.03377,-3.91485,0.00000,-0.03975,0.02816,-3.88486,0.00000,-0.00662,-0.00229
130,-0.04150,0.04110,-3.90943,0.00000,-0.04651,0.03492,-3.86991,0.00000,-0.01292,0.00497
131,-0.04899,0.04833,-3.90293,0.00000,-0.05231,0.04172,-3.82505,0.00000,-0.01741,0.01330
132,-0.05644,0.05543,-3.89532,0.00000,-0.06041,0.04600,-3.89156,0.00566,-0.02735,0.01547
133,-0.06385,0.06239,-3.88655,0.00000,-0.06915,0.05422,-3.88707,0.00566,-0.03595,0.02384
134,-0.07123,0.06919,-3.87655,0.00000,-0.07751,0.06241,-3.87177,0.00566,-0.04385,0.03254
135,-0.07856,0.07582,-3.86526,0.00000,-0.08515,0.06979,-3.85467,0.00566,-0.05099,0.04050
136,-0.08584,0.08225,-3.85260,0.00000,-0.09197,0.07662,-3.82647,0.00566,-0.05699,0.04831
137,-0.09307,0.08847,-3.83847,0.00000,-0.09775,0.08315,-3.77283,0.00566,-0.06130,0.05675
138,-0.10023,0.09447,-3.82277,0.00000,-0.10532,0.08666,-3.83173,0.00837,-0.07044,0.05823
139,-0.10733,0.10023,-3.80539,0.00000,-0.11406,0.09468,-3.80474,0.00837,-0.07841,0.06721
140,-0.11437,0.10573,-3.78618,0.00000,-0.12184,0.10171,-3.77401,0.00837,-0.08537,0.07535
141,-0.12133,0.11096,-3.76502,0.00000,-0.12894,0.10779,-3.74481,0.00837,-0.09172,0.08250
142,-0.12821,0.11591,-3.74173,0.00000,-0.13527,0.11310,-3.71332,0.00837,-0.09726,0.08899
143,-0.13502,0.12057,-3.71613,0.00000,-0.14037,0.11796,-3.66203,0.00837,-0.10118,0.09584
144,-0.14173,0.12492,-3.68801,0.00000,-0.14550,0.11968,-3.69967,0.00837,-0.10717,0.09610
145,-0.14836,0.12895,-3.65718,0.00000,-0.15223,0.12601,-3.62980,0.00837,-0.11235,0.10516
146,-0.15489,0.13265,-3.62339,0.00000,-0.15799,0.12774,-3.67167,0.02178,-0.11878,0.10565
147,-0.16132,0.13601,-3.58640,0.00000,-0.16649,0.13530,-3.58010,0.02178,-0.12543,0.11689
148,-0.16765,0.13903,-3.54597,0.00000,-0.17374,0.14047,-3.51378,0.02178,-0.13154,0.12482
149,-0.17388,0.14169,-3.50184,0.00000,-0.17976,0.14413,-3.46294,0.02178,-0.13682,0.13064
150,-0.17999,0.14400,-3.45380,0.00000,-0.18426,0.14655,-3.42651,0.02178,-0.14086,0.13464
151,-0.18599,0.14593,-3.40163,0.00000,-0.18720,0.14681,-3.44558,0.03536,-0.14389,0.13452
152,-0.19187,0.14750,-3.34520,0.00000,-0.19337,0.15019,-3.38547,0.03536,-0.14940,0.14053
153,-0.19763,0.14869,-3.28447,0.00000,-0.20316,0.15482,-3.29299,0.03536,-0.15849,0.14926
154,-0.20326,0.14950,-3.21949,0.00000,-0.21086,0.15762,-3.22298,0.03536,-0.16591,0.15520
155,-0.20876,0.14993,-3.15049,0.00000,-0.21756,0.15954,-3.16343,0.03536,-0.17255,0.15979
156,-0.21413,0.14997,-3.07783,0.00000,-0.21845,0.15938,-3.16881,0.09514,-0.17338,0.16149
157,-0.21936,0.14964,-3.00210,0.00000,-0.21845,0.15938,-3.16881,0.12120,-0.17335,0.16242
158,-0.22446,0.14892,-2.92403,0.00000,-0.22731,0.16141,-3.06266,0.12120,-0.18279,0.16920
159,-0.22941,0.14783,-2.84452,0.00000,-0.23839,0.16272,-2.93231,0.12120,-0.19526,0.17624
160,-0.23421,0.14636,-2.76455,0.00000,-0.24622,0.16263,-2.84087,0.12120,-0.20451,0.18003
161,-0.23887,0.14452,-2.68511,0.00000,-0.24739,0.16200,-2.84464,0.16730,-0.20609,0.18082
162,-0.24337,0.14230,-2.60714,0.00000,-0.25437,0.16130,-2.75074,0.16730,-0.21501,0.18391
163,-0.24772,0.13973,-2.53148,0.00000,-0.26318,0.15957,-2.63056,0.16730,-0.22682,0.18674
164,-0.25191,0.13680,-2.45877,0.00000,-0.26818,0.15795,-2.56018,0.16730,-0.23382,0.18761
165,-0.25594,0.13352,-2.38949,0.00000,-0.26857,0.15757,-2.56080,0.22114,-0.23527,0.18884
166,-0.25981,0.12990,-2.32393,0.00000,-0.27897,0.15337,-2.38793,0.22114,-0.25154,0.18991
167,-0.26351,0.12595,-2.26223,0.00000,-0.28720,0.14826,-2.23853,0.22114,-0.26551,0.18846
168,-0.26704,0.12169,-2.20438,0.00000,-0.29040,0.14195,-2.23216,0.22114,-0.26897,0.18229
169,-0.27041,0.11711,-2.15026,0.00000,-0.29473,0.13821,-2.14399,0.22114,-0.27694,0.18029
170,-0.27360,0.11223,-2.09970,0.00000,-0.29847,0.13041,-2.11294,0.22114,-0.28199,0.17302
171,-0.27662,0.10706,-2.05247,0.00000,-0.30318,0.12525,-2.00525,0.22114,-0.29138,0.16938
172,-0.27946,0.10163,-2.00830,0.00000,-0.30719,0.11590,-1.93165,0.22114,-0.29866,0.16078
173,-0.28212,0.09593,-1.96694,0.00000,-0.30862,0.10720,-1.92371,0.22114,-0.30046,0.15214
174,-0.28461,0.08999,-1.92811,0.00000,-0.31088,0.10165,-1.86643,0.22114,-0.30530,0.14699
175,-0.28691,0.08383,-1.89155,0.00000,-0.31221,0.09163,-1.84438,0.22114,-0.30763,0.13709
176,-0.28903,0.07744,-1.85701,0.00000,-0.31312,0.08358,-1.82588,0.22114,-0.30938,0.12911
177,-0.29097,0.07087,-1.82426,0.00000,-0.31407,0.07535,-1.80058,0.22114,-0.31148,0.12096
178,-0.29272,0.06411,-1.79306,0.00000,-0.31480,0.06701,-1.77586,0.22114,-0.31334,0.11267
179,-0.29428,0.05718,-1.76322,0.00000,-0.31527,0.05858,-1.75275,0.22114,-0.31487,0.10426
180,-0.29566,0.05012,-1.73454,0.00000,-0.31551,0.05009,-1.73115,0.22114,-0.31609,0.09577
181,-0.29685,0.04292,-1.70683,0.00000,-0.31553,0.04158,-1.71070,0.22114,-0.31705,0.08724
182,-0.29785,0.03561,-1.67992,0.00000,-0.31536,0.03308,-1.69106,0.22114,-0.31777,0.07870
183,-0.29866,0.02822,-1.65364,0.00000,-0.31501,0.02459,-1.67185,0.22114,-0.31829,0.07016
184,-0.29928,0.02075,-1.62785,0.00000,-0.31449,0.01615,-1.65278,0.22114,-0.31865,0.06164
185,-0.29971,0.01323,-1.60239,0.00000,-0.31383,0.00776,-1.63355,0.22114,-0.31886,0.05317
186,-0.29995,0.00568,-1.57711,0.00000,-0.31303,-0.00055,-1.61390,0.22114,-0.31895,0.04475
187,-0.29999,-0.00189,-1.55186,0.00000,-0.31209,-0.00877,-1.59360,0.22114,-0.31893,0.03639
188,-0.29985,-0.00946,-1.52650,0.00000,-0.31103,-0.01690,-1.57245,0.22114,-0.31882,0.02811
189,-0.29952,-0.01700,-1.50089,0.00000,-0.30984,-0.02493,-1.55028,0.22114,-0.31863,0.01990
190,-0.29899,-0.02449,-1.47488,0.00000,-0.30852,-0.03283,-1.52692,0.22114,-0.31836,0.01178
191,-0.29828,-0.03193,-1.44831,0.00000,-0.30708,-0.04061,-1.50228,0.22114,-0.31801,0.00374
192,-0.29737,-0.03928,-1.42102,0.00000,-0.30552,-0.04826,-1.47624,0.22114,-0.31760,-0.00421
193,-0.29628,-0.04653,-1.39285,0.00000,-0.30383,-0.05578,-1.44872,0.22114,-0.31712,-0.01207
194,-0.29499,-0.05367,-1.36361,0.00000,-0.30201,-0.06315,-1.41965,0.22114,-0.31656,-0.01985
195,-0.29352,-0.06066,-1.33311,0.00000,-0.30005,-0.07038,-1.38894,0.22114,-0.31593,-0.02755
196,-0.29186,-0.06751,-1.30117,0.00000,-0.29796,-0.07747,-1.35652,0.22114,-0.31522,-0.03517
197,-0.29002,-0.07418,-1.26755,0.00000,-0.29573,-0.08440,-1.32228,0.22114,-0.31443,-0.04272
198,-0.28799,-0.08066,-1.23203,0.00000,-0.29336,-0.09117,-1.28611,0.22114,-0.31355,-0.05019
199,-0.28578,-0.08694,-1.19437,0.00000,-0.29085,-0.09779,-1.24786,0.22114,-0.31259,-0.05761
200,-0.28339,-0.09299,-1.15430,0.00000,-0.28820,-0.10424,-1.20735,0.22114,-0.31155,-0.06497
201,-0.28081,-0.09881,-1.11157,0.00000,-0.28540,-0.11051,-1.16439,0.22114,-0.31042,-0.07229
202,-0.27806,-0.10438,-1.06591,0.00000,-0.28247,-0.11661,-1.11874,0.22114,-0.30920,-0.07957
203,-0.27513,-0.10968,-1.01704,0.00000,-0.27939,-0.12252,-1.07015,0.22114,-0.30790,-0.08682
204,-0.27203,-0.11470,-0.96473,0.00000,-0.27618,-0.12824,-1.01836,0.22114,-0.30649,-0.09406
205,-0.26875,-0.11943,-0.90876,0.00000,-0.27283,-0.13375,-0.96308,0.22114,-0.30498,-0.10130
206,-0.26530,-0.12386,-0.84899,0.00000,-0.26934,-0.13906,-0.90407,0.22114,-0.30335,-0.10857
207,-0.26168,-0.12797,-0.78536,0.00000,-0.26571,-0.14416,-0.84111,0.22114,-0.30157,-0.11586
208,-0.25789,-0.13175,-0.71792,0.00000,-0.26192,-0.14903,-0.77407,0.22114,-0.29960,-0.12320
209,-0.25395,-0.13520,-0.64688,0.00000,-0.25798,-0.15367,-0.70289,0.22114,-0.29740,-0.13059
210,-0.24983,-0.13831,-0.57262,0.00000,-0.25384,-0.15807,-0.62763,0.22114,-0.29488,-0.13802
211,-0.24556,-0.14106,-0.49571,0.00000,-0.24949,-0.16221,-0.54861,0.22114,-0.29199,-0.14546
212,-0.24114,-0.14345,-0.41689,0.00000,-0.24487,-0.16607,-0.46632,0.22114,-0.28861,-0.15287
213,-0.23656,-0.14548,-0.33706,0.00000,-0.23995,-0.16961,-0.38152,0.22114,-0.28465,-0.16015
214,-0.23183,-0.14714,-0.25720,0.00000,-0.23469,-0.17277,-0.29517,0.22114,-0.28003,-0.16720
215,-0.22695,-0.14842,-0.17829,0.00000,-0.22904,-0.17548,-0.20843,0.22114,-0.27469,-0.17386
216,-0.22193,-0.14933,-0.10129,0.00000,-0.22300,-0.17767,-0.12233,0.22114,-0.26862,-0.17999
217,-0.21676,-0.14985,-0.02701,0.00000,-0.21658,-0.17927,-0.03807,0.22114,-0.26185,-0.18542
218,-0.21146,-0.15000,0.04388,0.00000,-0.20981,-0.18019,0.04297,0.22114,-0.25443,-0.18998
219,-0.20603,-0.14976,0.11091,0.00000,-0.20274,-0.18038,0.12004,0.22114,-0.24648,-0.19358
220,-0.20046,-0.14914,0.17378,0.00000,-0.19545,-0.17982,0.19241,0.22114,-0.23812,-0.19614
221,-0.19476,-0.14814,0.23236,0.00000,-0.18801,-0.17848,0.25948,0.22114,-0.22948,-0.19763
222,-0.18894,-0.14676,0.28664,0.00000,-0.18050,-0.17642,0.32189,0.22114,-0.22070,-0.19812
223,-0.18300,-0.14501,0.33673,0.00000,-0.17303,-0.17376,0.38172,0.22114,-0.21186,-0.19782
224,-0.17695,-0.14289,0.38279,0.00000,-0.16563,-0.17048,0.43857,0.22114,-0.20303,-0.19672
225,-0.17078,-0.14041,0.42504,0.00000,-0.15823,-0.16610,0.47939,0.22114,-0.19453,-0.19384
226,-0.16450,-0.13757,0.46372,0.00000,-0.15081,-0.16091,0.51029,0.22114,-0.18623,-0.18976
227,-0.15812,-0.13437,0.49908,0.00000,-0.14340,-0.15540,0.54248,0.22114,-0.17788,-0.18538
228,-0.15164,-0.13084,0.53136,0.00000,-0.13610,-0.14953,0.57325,0.22114,-0.16964,-0.18055
229,-0.14506,-0.12697,0.56080,0.00000,-0.12891,-0.14334,0.60305,0.22114,-0.16151,-0.17534
230,-0.13838,-0.12278,0.58763,0.00000,-0.12186,-0.13717,0.64070,0.22114,-0.15323,-0.17038
231,-0.13162,-0.11828,0.61206,0.00000,-0.11538,-0.13001,0.65032,0.22114,-0.14643,-0.16352
232,-0.12478,-0.11348,0.63427,0.00000,-0.10911,-0.12317,0.66520,0.22114,-0.13966,-0.15714
233,-0.11786,-0.10838,0.65443,0.00000,-0.10399,-0.11727,0.67428,0.22114,-0.13423,-0.15151
234,-0.11086,-0.10301,0.67270,0.00000,-0.09713,-0.10912,0.68388,0.22114,-0.12704,-0.14365
235,-0.10379,-0.09738,0.68923,0.00000,-0.08935,-0.09968,0.69490,0.22114,-0.11888,-0.13453
236,-0.09666,-0.09150,0.70413,0.00000,-0.08167,-0.09015,0.70592,0.22114,-0.11081,-0.12533
237,-0.08946,-0.08539,0.71751,0.00000,-0.07409,-0.08054,0.71694,0.22114,-0.10284,-0.11604
238,-0.08221,-0.07906,0.72948,0.00000,-0.06662,-0.07084,0.72796,0.22114,-0.09498,-0.10666
239,-0.07490,-0.07253,0.74011,0.00000,-0.05926,-0.06107,0.73898,0.22114,-0.08722,-0.09719
240,-0.06755,-0.06581,0.74949,0.00000,-0.05201,-0.05121,0.75000,0.22114,-0.07957,-0.08764
241,-0.06015,-0.05893,0.75767,0.00000,-0.04486,-0.04128,0.76102,0.22114,-0.07202,-0.07801
242,-0.05272,-0.05190,0.76472,0.00000,-0.03783,-0.03126,0.77204,0.22114,-0.06458,-0.06829
243,-0.04525,-0.04473,0.77068,0.00000,-0.03091,-0.02117,0.78306,0.22114,-0.05725,-0.05849
244,-0.03775,-0.03745,0.77558,0.00000,-0.02409,-0.01100,0.79408,0.22114,-0.05002,-0.04861
245,-0.03023,-0.03008,0.77947,0.00000,-0.01739,-0.00076,0.80510,0.22114,-0.04291,-0.03866
246,-0.02269,-0.02262,0.78236,0.00000,-0.01081,0.00955,0.81612,0.22114,-0.03590,-0.02862
247,-0.01513,-0.01511,0.78428,0.00000,-0.00434,0.01994,0.82714,0.22114,-0.02901,-0.01851
248,-0.00757,-0.00757,0.78524,0.00000,0.00202,0.03039,0.83816,0.22114,-0.02223,-0.00832
249,-0.00000,-0.00000,0.78524,0.00000,0.00826,0.04092,0.84918,0.22114,-0.01556,0.00194


==> data/tracking_ellipse_with_disturbance.csv <==
idx,time,x_nom,y_nom,theta_nom,psi_nom,comp_time,x_opt,y_opt,theta_opt,x_pusher,y_pusher
0,0.00000,0.31182,-0.60294,-1.57499,0.00000,13.57150,0.31182,-0.60291,-1.60198,0.30170,-0.54158
1,0.20080,0.31172,-0.60523,-1.65973,0.00000,6.46019,0.31170,-0.60237,-1.59461,0.30501,-0.54124
2,0.40161,0.31143,-0.60753,-1.74332,0.00000,6.92146,0.31183,-0.60256,-1.59774,0.30957,-0.54143
3,0.60241,0.31094,-0.60982,-1.82476,0.00000,6.90358,0.31178,-0.60248,-1.59622,0.31497,-0.54155
4,0.80321,0.31026,-0.61210,-1.90321,0.00000,6.77977,0.31184,-0.60257,-1.59698,0.32126,-0.54181
5,1.00402,0.30939,-0.61438,-1.97802,0.00000,6.54315,0.31186,-0.60261,-1.59751,0.33010,-0.54207
6,1.20482,0.30832,-0.61665,-2.04876,0.00000,6.48778,0.31187,-0.60265,-1.59825,0.34218,-0.54243
7,1.40562,0.30706,-0.61891,-2.11517,0.00000,6.55837,0.31185,-0.60263,-1.59753,0.36223,-0.54908
8,1.60643,0.30561,-0.62116,-2.17720,0.00000,8.39342,0.31172,-0.60261,-1.59642,0.38605,-0.57876
9,1.80723,0.30396,-0.62340,-2.23490,0.00000,7.43403,0.31045,-0.60751,-1.66997,0.40055,-0.59615
10,2.00803,0.30213,-0.62563,-2.28843,0.00000,7.13614,0.30627,-0.61689,-1.80188,0.39366,-0.61255
11,2.20884,0.30011,-0.62784,-2.33802,0.00000,9.46851,0.29862,-0.62591,-1.94526,0.38397,-0.62555
12,2.40964,0.29790,-0.63004,-2.38393,0.00000,7.35358,0.29340,-0.63257,-2.04570,0.38587,-0.63977
13,2.61044,0.29551,-0.63222,-2.42643,0.00000,7.06600,0.28884,-0.63808,-2.12750,0.38171,-0.64803
14,2.81124,0.29293,-0.63438,-2.46580,0.00000,6.98854,0.28457,-0.64224,-2.19432,0.37685,-0.65470
15,3.01205,0.29016,-0.63652,-2.50231,0.00000,8.80722,0.28072,-0.64571,-2.25021,0.37151,-0.66061
16,3.21285,0.28722,-0.63863,-2.53621,0.00000,7.26156,0.27727,-0.64821,-2.29689,0.36745,-0.66531
17,3.41365,0.28410,-0.64073,-2.56775,0.00000,6.54755,0.27409,-0.65058,-2.33957,0.36341,-0.66998
18,3.61446,0.28080,-0.64280,-2.59714,0.00000,6.46866,0.27118,-0.65227,-2.37584,0.35978,-0.67422
19,3.81526,0.27733,-0.64484,-2.62458,0.00000,6.34902,0.26820,-0.65373,-2.41540,0.35618,-0.67825
20,4.01606,0.27368,-0.64686,-2.65026,0.00000,6.32755,0.26522,-0.65508,-2.45035,0.35239,-0.68222
21,4.21687,0.26987,-0.64884,-2.67434,0.00000,6.91538,0.26266,-0.65643,-2.48130,0.34906,-0.68587
22,4.41767,0.26589,-0.65080,-2.69697,0.00000,6.13942,0.25973,-0.65801,-2.51579,0.34523,-0.68942
23,4.61847,0.26174,-0.65273,-2.71828,0.00000,6.22741,0.25373,-0.65976,-2.57901,0.32898,-0.68197
24,4.81928,0.25743,-0.65462,-2.73839,0.00000,6.47350,0.25055,-0.66056,-2.61267,0.32368,-0.68063
25,5.02008,0.25296,-0.65648,-2.75741,0.00000,6.59210,0.24845,-0.66098,-2.63549,0.32055,-0.68084
26,5.22088,0.24833,-0.65831,-2.77543,0.00000,7.08544,0.24649,-0.66121,-2.65390,0.31749,-0.68111
27,5.42169,0.24355,-0.66010,-2.79255,0.00000,7.21956,0.24487,-0.66133,-2.66999,0.31521,-0.68106
28,5.62249,0.23862,-0.66185,-2.80883,0.00000,7.77631,0.24344,-0.66153,-2.68404,0.31284,-0.68112
29,5.82329,0.23354,-0.66357,-2.82436,0.00000,7.55190,0.24194,-0.66183,-2.69828,0.31060,-0.68087
30,6.02410,0.22832,-0.66524,-2.83919,0.00000,6.93872,0.24088,-0.66201,-2.70881,0.30875,-0.68011
31,6.22490,0.22296,-0.66688,-2.85338,0.00000,6.68478,0.23991,-0.66216,-2.71726,0.30689,-0.67916
32,6.42570,0.21746,-0.66847,-2.86699,0.00000,6.69438,0.23903,-0.66222,-2.72844,0.30502,-0.67790
33,6.62651,0.21183,-0.67002,-2.88006,0.00000,6.74145,0.23816,-0.66228,-2.73552,0.30312,-0.67655
34,6.82731,0.20606,-0.67153,-2.89263,0.00000,7.14525,0.23719,-0.66238,-2.74484,0.30102,-0.67514
35,7.02811,0.20017,-0.67299,-2.90475,0.00000,6.89048,0.23571,-0.66261,-2.75810,0.29831,-0.67386
36,7.22892,0.19416,-0.67441,-2.91645,0.00000,7.04097,0.23401,-0.66290,-2.77387,0.29548,-0.67284
37,7.42972,0.18803,-0.67578,-2.92776,0.00000,7.13721,0.23168,-0.66337,-2.79052,0.29184,-0.67206
38,7.63052,0.18179,-0.67710,-2.93871,0.00000,7.43507,0.22853,-0.66381,-2.81569,0.28726,-0.67136
39,7.83133,0.17543,-0.67838,-2.94934,0.00000,7.45428,0.22502,-0.66431,-2.84368,0.28259,-0.67075
40,8.03213,0.16897,-0.67960,-2.95966,0.00000,7.48383,0.22099,-0.66482,-2.86789,0.27740,-0.67033
41,8.23293,0.16241,-0.68078,-2.96970,0.00000,6.40162,0.21567,-0.66555,-2.89387,0.27118,-0.67025
42,8.43373,0.15575,-0.68191,-2.97948,0.00000,7.39241,0.20963,-0.66619,-2.91806,0.26443,-0.67008
43,8.63454,0.14899,-0.68298,-2.98902,0.00000,6.90688,0.20345,-0.66681,-2.94569,0.25777,-0.66998
44,8.83534,0.14215,-0.68400,-2.99835,0.00000,6.72123,0.19518,-0.66789,-2.95108,0.24876,-0.67058
45,9.03614,0.13522,-0.68497,-3.00747,0.00000,6.87624,0.18631,-0.66895,-2.96480,0.23955,-0.67156
46,9.23695,0.12821,-0.68589,-3.01641,0.00000,7.05460,0.17752,-0.67017,-2.99014,0.23042,-0.67189
47,9.43775,0.12113,-0.68675,-3.02518,0.00000,6.69147,0.16708,-0.67771,-3.24441,0.21581,-0.66793
48,9.63855,0.11398,-0.68756,-3.03379,0.00000,7.09297,0.14940,-0.67199,-3.55616,0.21049,-0.65510
49,9.83936,0.10675,-0.68832,-3.04226,0.00000,6.98353,0.14590,-0.66933,-3.55945,0.20558,-0.64119
50,10.04016,0.09947,-0.68901,-3.05061,0.00000,7.96172,0.13642,-0.66599,-3.45153,0.19149,-0.63822
51,10.24096,0.09213,-0.68966,-3.05884,0.00000,9.13935,0.12579,-0.66351,-3.35507,0.17957,-0.63898
52,10.44177,0.08474,-0.69024,-3.06696,0.00000,7.81911,0.11524,-0.66197,-3.27210,0.16849,-0.64078
53,10.64257,0.07730,-0.69077,-3.07499,0.00000,7.05435,0.10535,-0.66136,-3.20244,0.15826,-0.64313
54,10.84337,0.06982,-0.69124,-3.08294,0.00000,8.94811,0.09618,-0.66231,-3.16445,0.14935,-0.64526
55,11.04418,0.06230,-0.69166,-3.09082,0.00000,12.15834,0.08814,-0.66273,-3.12073,0.14125,-0.64767
56,11.24498,0.05475,-0.69202,-3.09863,0.00000,9.48838,0.08057,-0.66429,-3.09489,0.13388,-0.65015
57,11.44578,0.04717,-0.69231,-3.10640,0.00000,9.25123,0.07335,-0.66556,-3.06902,0.12664,-0.65281
58,11.64659,0.03956,-0.69256,-3.11412,0.00000,9.77669,0.06633,-0.66710,-3.05123,0.11975,-0.65567
59,11.84739,0.03194,-0.69274,-3.12181,0.00000,7.05511,0.05939,-0.66883,-3.03921,0.11208,-0.65886
60,12.04819,0.02431,-0.69286,-3.12947,0.00000,7.64851,0.05229,-0.67084,-3.03091,0.10512,-0.66196
61,12.24900,0.01666,-0.69293,-3.13713,0.00000,7.12097,0.04543,-0.67297,-3.02589,0.09837,-0.66512
62,12.44980,0.00902,-0.69294,-3.14477,0.00000,8.29558,0.03128,-0.67796,-3.39025,0.08841,-0.66083
63,12.65060,0.00137,-0.69289,-3.15242,0.00000,9.17447,0.01646,-0.66792,-3.61027,0.08683,-0.64267
64,12.85141,-0.00626,-0.69278,-3.16009,0.00000,7.04717,0.01208,-0.66474,-3.54123,0.07659,-0.63421
65,13.05221,-0.01389,-0.69261,-3.16777,0.00000,7.85912,0.00417,-0.66139,-3.45016,0.06618,-0.63323
66,13.25301,-0.02150,-0.69238,-3.17549,0.00000,8.24392,-0.00300,-0.65897,-3.37295,0.05725,-0.63436
67,13.45382,-0.02908,-0.69210,-3.18324,0.00000,8.71916,-0.00881,-0.65736,-3.31806,0.05029,-0.63577
68,13.65462,-0.03664,-0.69176,-3.19105,0.00000,6.88839,-0.01380,-0.65641,-3.27351,0.04414,-0.63724
69,13.85542,-0.04417,-0.69136,-3.19892,0.00000,6.90377,-0.01838,-0.65605,-3.23724,0.03879,-0.63871
70,14.05622,-0.05166,-0.69090,-3.20685,0.00000,7.55512,-0.02332,-0.65590,-3.20669,0.03303,-0.64036
71,14.25703,-0.05912,-0.69039,-3.21487,0.00000,7.04435,-0.02858,-0.65616,-3.17934,0.02653,-0.64247
72,14.45783,-0.06652,-0.68982,-3.22298,0.00000,6.73367,-0.03453,-0.65711,-3.16104,0.02030,-0.64468
73,14.65863,-0.07388,-0.68919,-3.23119,0.00000,5.43361,-0.04054,-0.65781,-3.14411,0.01381,-0.64711
74,14.85944,-0.08117,-0.68851,-3.23951,0.00000,5.37024,-0.04730,-0.65898,-3.14030,0.00708,-0.64952
75,15.06024,-0.08841,-0.68777,-3.24796,0.00000,6.90695,-0.05405,-0.66014,-3.13485,0.00029,-0.65207
76,15.26104,-0.09559,-0.68698,-3.25655,0.00000,6.20891,-0.06076,-0.65935,-3.13296,-0.00733,-0.65433
77,15.46185,-0.10269,-0.68613,-3.26529,0.00000,13.18491,-0.09499,-0.65548,-2.61463,-0.06231,-0.71754
78,15.66265,-0.10972,-0.68522,-3.27420,0.00000,7.12390,-0.12543,-0.66369,-2.87229,-0.08072,-0.72650
79,15.86345,-0.11667,-0.68427,-3.28329,0.00000,6.33853,-0.13592,-0.66624,-2.98047,-0.08654,-0.71931
80,16.06426,-0.12353,-0.68326,-3.29258,0.00000,9.43116,-0.14360,-0.66665,-3.06019,-0.09081,-0.71600
81,16.26506,-0.13031,-0.68220,-3.30209,0.00000,6.80247,-0.14693,-0.66634,-3.09581,-0.08443,-0.70373
82,16.46586,-0.13700,-0.68109,-3.31183,0.00000,7.91366,-0.14920,-0.66642,-3.11981,-0.08755,-0.70458
83,16.66667,-0.14359,-0.67992,-3.32182,0.00000,8.30158,-0.15169,-0.66636,-3.14396,-0.09770,-0.71140
84,16.86747,-0.15008,-0.67871,-3.33209,0.00000,6.86122,-0.15279,-0.66623,-3.15561,-0.09243,-0.70344
85,17.06827,-0.15646,-0.67745,-3.34266,0.00000,7.11102,-0.15277,-0.66619,-3.15537,-0.09310,-0.70172
86,17.26908,-0.16274,-0.67614,-3.35356,0.00000,6.97854,-0.15277,-0.66619,-3.15529,-0.09651,-0.70149
87,17.46988,-0.16890,-0.67478,-3.36481,0.00000,6.99765,-0.15460,-0.66578,-3.17171,-0.10006,-0.70111
88,17.67068,-0.17494,-0.67337,-3.37644,0.00000,6.36892,-0.15739,-0.66485,-3.20106,-0.10355,-0.69956
89,17.87149,-0.18086,-0.67192,-3.38848,0.00000,6.66799,-0.16004,-0.66407,-3.22812,-0.10684,-0.69787
90,18.07229,-0.18666,-0.67043,-3.40098,0.00000,6.70364,-0.16258,-0.66318,-3.25084,-0.11013,-0.69603
91,18.27309,-0.19233,-0.66889,-3.41396,0.00000,6.57751,-0.16530,-0.66248,-3.27571,-0.11339,-0.69425
92,18.47390,-0.19786,-0.66731,-3.42747,0.00000,6.30273,-0.16807,-0.66139,-3.30184,-0.11658,-0.69217
93,18.67470,-0.20326,-0.66568,-3.44157,0.00000,6.72224,-0.17072,-0.66024,-3.32674,-0.11991,-0.68989
94,18.87550,-0.20852,-0.66402,-3.45628,0.00000,6.73489,-0.17345,-0.65908,-3.34819,-0.12313,-0.68791
95,19.07631,-0.21364,-0.66231,-3.47169,0.00000,7.45714,-0.17639,-0.65772,-3.37498,-0.12656,-0.68564
96,19.27711,-0.21861,-0.66057,-3.48784,0.00000,6.75817,-0.17960,-0.65603,-3.40516,-0.12988,-0.68326
97,19.47791,-0.22343,-0.65879,-3.50481,0.00000,6.27414,-0.18280,-0.65459,-3.42808,-0.13368,-0.68097
98,19.67871,-0.22810,-0.65697,-3.52268,0.00000,6.21640,-0.18664,-0.65275,-3.45533,-0.13767,-0.67867
99,19.87952,-0.23261,-0.65512,-3.54152,0.00000,6.14322,-0.19089,-0.65088,-3.47164,-0.14209,-0.67653
100,20.08032,-0.23696,-0.65324,-3.56144,0.00000,7.09249,-0.19562,-0.64887,-3.47823,-0.14705,-0.67477
101,20.28112,-0.24115,-0.65132,-3.58254,0.00000,7.01536,-0.20055,-0.64705,-3.48199,-0.15210,-0.67354
102,20.48193,-0.24518,-0.64937,-3.60494,0.00000,7.94349,-0.21166,-0.64392,-3.53557,-0.16091,-0.67355
103,20.68273,-0.24904,-0.64739,-3.62877,0.00000,12.83060,-0.21760,-0.64207,-3.56338,-0.17398,-0.67334
104,20.88353,-0.25273,-0.64538,-3.65417,0.00000,9.26728,-0.22601,-0.63926,-3.59578,-0.18210,-0.67174
105,21.08434,-0.25625,-0.64334,-3.68130,0.00000,6.89185,-0.23190,-0.63718,-3.61840,-0.18838,-0.67060
106,21.28514,-0.25960,-0.64128,-3.71035,0.00000,9.07373,-0.23627,-0.63543,-3.64308,-0.19313,-0.66982
107,21.48594,-0.26276,-0.63919,-3.74151,0.00000,7.04869,-0.24025,-0.63381,-3.66496,-0.19760,-0.66915
108,21.68675,-0.26575,-0.63708,-3.77500,0.00000,7.41888,-0.24375,-0.63265,-3.68193,-0.20174,-0.66910
109,21.88755,-0.26856,-0.63495,-3.81105,0.00000,7.78944,-0.24643,-0.63114,-3.69776,-0.20581,-0.66941
110,22.08835,-0.27119,-0.63280,-3.84992,0.00000,7.62402,-0.24939,-0.62987,-3.71738,-0.20989,-0.66998
111,22.28916,-0.27364,-0.63062,-3.89188,0.00000,7.32757,-0.25189,-0.62863,-3.73514,-0.21392,-0.67096
112,22.48996,-0.27590,-0.62843,-3.93719,0.00000,7.05938,-0.25404,-0.62760,-3.74869,-0.21802,-0.67249
113,22.69076,-0.27797,-0.62622,-3.98615,0.00000,7.11713,-0.25627,-0.62658,-3.76519,-0.22258,-0.67455
114,22.89157,-0.27985,-0.62400,-4.03900,0.00000,7.34337,-0.25851,-0.62528,-3.78194,-0.22749,-0.67674
115,23.09237,-0.28154,-0.62176,-4.09599,0.00000,7.08056,-0.26087,-0.62410,-3.80147,-0.23325,-0.67934
116,23.29317,-0.28305,-0.61951,-4.15728,0.00000,7.14785,-0.26362,-0.62268,-3.82346,-0.24010,-0.68243
117,23.49398,-0.28436,-0.61725,-4.22295,0.00000,6.73479,-0.26642,-0.62099,-3.84696,-0.24848,-0.68598
118,23.69478,-0.28548,-0.61499,-4.29297,0.00000,6.78951,-0.26999,-0.61878,-3.88375,-0.25878,-0.68921
119,23.89558,-0.28641,-0.61271,-4.36712,0.00000,7.87129,-0.27387,-0.61599,-3.92465,-0.27115,-0.69273
120,24.09639,-0.28714,-0.61043,-4.44500,0.00000,8.04134,-0.27805,-0.61263,-3.97493,-0.28555,-0.69649
121,24.29719,-0.28768,-0.60814,-4.52599,0.00000,7.97667,-0.28256,-0.60858,-4.03721,-0.30393,-0.69980
122,24.49799,-0.28802,-0.60585,-4.60929,0.00000,7.75648,-0.28905,-0.60176,-4.14452,-0.33329,-0.68487
123,24.69880,-0.28817,-0.60355,-4.69391,0.00000,7.46941,-0.29753,-0.58962,-4.31246,-0.36045,-0.65926
124,24.89960,-0.28813,-0.60126,-4.77878,0.00000,7.22099,-0.30283,-0.57923,-4.45378,-0.37061,-0.64386
125,25.10040,-0.28789,-0.59897,-4.86278,0.00000,10.83628,-0.30518,-0.57012,-4.56447,-0.37638,-0.61833
126,25.30120,-0.28745,-0.59668,-4.94488,0.00000,7.18017,-0.30553,-0.56265,-4.65128,-0.37795,-0.60781
127,25.50201,-0.28682,-0.59439,-5.02421,0.00000,7.07851,-0.30552,-0.55814,-4.70465,-0.38118,-0.59677
128,25.70281,-0.28600,-0.59211,-5.10004,0.00000,9.33236,-0.30552,-0.55315,-4.76601,-0.38463,-0.58614
129,25.90361,-0.28498,-0.58984,-5.17189,0.00000,7.99661,-0.30448,-0.54826,-4.82688,-0.39322,-0.57638
130,26.10442,-0.28377,-0.58757,-5.23947,0.00000,8.26317,-0.30363,-0.54349,-4.88659,-0.39394,-0.56588
131,26.30522,-0.28237,-0.58532,-5.30267,0.00000,7.27762,-0.30244,-0.53927,-4.94075,-0.39385,-0.55701
132,26.50602,-0.28078,-0.58307,-5.36151,0.00000,8.34002,-0.30060,-0.53526,-4.99282,-0.39284,-0.54872
133,26.70683,-0.27900,-0.58084,-5.41614,0.00000,7.16850,-0.29871,-0.53150,-5.04293,-0.39143,-0.54089
134,26.90763,-0.27702,-0.57863,-5.46675,0.00000,7.40928,-0.29670,-0.52770,-5.09474,-0.38979,-0.53348
135,27.10843,-0.27487,-0.57643,-5.51362,0.00000,6.43662,-0.29447,-0.52418,-5.14550,-0.38783,-0.52629
136,27.30924,-0.27252,-0.57424,-5.55700,0.00000,6.28748,-0.29227,-0.52067,-5.19671,-0.38560,-0.51898
137,27.51004,-0.26999,-0.57208,-5.59718,0.00000,6.48906,-0.29020,-0.51761,-5.24830,-0.38367,-0.51276
138,27.71084,-0.26728,-0.56994,-5.63442,0.00000,7.18100,-0.28801,-0.51459,-5.29809,-0.38109,-0.50566
139,27.91165,-0.26438,-0.56781,-5.66900,0.00000,6.65657,-0.28603,-0.51181,-5.34669,-0.37902,-0.50014
140,28.11245,-0.26131,-0.56571,-5.70114,0.00000,6.28787,-0.28406,-0.50946,-5.39305,-0.37670,-0.49452
141,28.31325,-0.25806,-0.56364,-5.73108,0.00000,6.65138,-0.28198,-0.50726,-5.43529,-0.37391,-0.48931
142,28.51406,-0.25463,-0.56159,-5.75903,0.00000,6.54849,-0.27957,-0.50518,-5.47711,-0.36952,-0.48555
143,28.71486,-0.25103,-0.55956,-5.78516,0.00000,6.09400,-0.27701,-0.50330,-5.51641,-0.36451,-0.48324
144,28.91566,-0.24726,-0.55757,-5.80966,0.00000,6.24061,-0.27427,-0.50154,-5.55466,-0.35919,-0.48190
145,29.11647,-0.24332,-0.55560,-5.83266,0.00000,6.59426,-0.27161,-0.50010,-5.58984,-0.35392,-0.48104
146,29.31727,-0.23922,-0.55367,-5.85431,0.00000,7.03123,-0.26900,-0.49873,-5.62281,-0.34874,-0.48062
147,29.51807,-0.23495,-0.55176,-5.87473,0.00000,7.22928,-0.26632,-0.49741,-5.65460,-0.34372,-0.47968
148,29.71888,-0.23052,-0.54989,-5.89403,0.00000,7.15834,-0.26378,-0.49620,-5.68469,-0.33904,-0.47874
149,29.91968,-0.22594,-0.54806,-5.91231,0.00000,7.12507,-0.26094,-0.49498,-5.71541,-0.33428,-0.47773
150,30.12048,-0.22120,-0.54626,-5.92966,0.00000,6.95464,-0.25806,-0.49384,-5.74683,-0.32963,-0.47689
151,30.32129,-0.21631,-0.54449,-5.94616,0.00000,7.65298,-0.25498,-0.49261,-5.77831,-0.32455,-0.47594
152,30.52209,-0.21127,-0.54277,-5.96188,0.00000,7.48681,-0.25149,-0.49160,-5.81642,-0.31909,-0.47532
153,30.72289,-0.20609,-0.54108,-5.97689,0.00000,7.44887,-0.24794,-0.49063,-5.85389,-0.31357,-0.47494
154,30.92369,-0.20076,-0.53944,-5.99125,0.00000,7.19093,-0.24396,-0.48958,-5.89312,-0.30773,-0.47460
155,31.12450,-0.19530,-0.53783,-6.00501,0.00000,7.02459,-0.23945,-0.48859,-5.93536,-0.30119,-0.47459
156,31.32530,-0.18970,-0.53627,-6.01821,0.00000,7.20218,-0.23453,-0.48770,-5.98066,-0.29454,-0.47485
157,31.52610,-0.18397,-0.53475,-6.03092,0.00000,6.84524,-0.22883,-0.48683,-6.02608,-0.28728,-0.47539
158,31.72691,-0.17812,-0.53328,-6.04315,0.00000,7.13082,-0.22249,-0.48608,-6.07399,-0.27937,-0.47639
159,31.92771,-0.17214,-0.53185,-6.05496,0.00000,6.98243,-0.21519,-0.48563,-6.10982,-0.27036,-0.47792
160,32.12851,-0.16604,-0.53046,-6.06637,0.00000,6.67420,-0.20723,-0.48542,-6.13213,-0.26168,-0.47942
161,32.32932,-0.15982,-0.52913,-6.07741,0.00000,7.16550,-0.19810,-0.48858,-6.42779,-0.24938,-0.48790
162,32.53012,-0.15350,-0.52784,-6.08812,0.00000,12.65529,-0.18433,-0.50369,-6.64779,-0.24125,-0.51575
163,32.73092,-0.14706,-0.52660,-6.09852,0.00000,7.13251,-0.17070,-0.51270,-6.45980,-0.22368,-0.52966
164,32.93173,-0.14053,-0.52541,-6.10864,0.00000,7.94471,-0.15918,-0.51724,-6.33013,-0.21247,-0.53358
165,33.13253,-0.13389,-0.52427,-6.11849,0.00000,7.35989,-0.14967,-0.51820,-6.25027,-0.20413,-0.53538
166,33.33333,-0.12716,-0.52318,-6.12809,0.00000,6.28845,-0.14346,-0.51838,-6.19764,-0.19867,-0.53715
167,33.53414,-0.12034,-0.52215,-6.13747,0.00000,7.36142,-0.13957,-0.51834,-6.16336,-0.19570,-0.53584
168,33.73494,-0.11344,-0.52116,-6.14665,0.00000,7.40285,-0.13690,-0.51784,-6.14876,-0.19258,-0.53330
169,33.93574,-0.10645,-0.52023,-6.15563,0.00000,7.81384,-0.13334,-0.51687,-6.13966,-0.18870,-0.53090
170,34.13655,-0.09939,-0.51935,-6.16445,0.00000,8.57855,-0.12909,-0.51571,-6.13306,-0.18401,-0.52799
171,34.33735,-0.09225,-0.51853,-6.17310,0.00000,8.87162,-0.12421,-0.51412,-6.13050,-0.17895,-0.52487
172,34.53815,-0.08504,-0.51776,-6.18161,0.00000,7.03012,-0.11913,-0.51246,-6.13349,-0.17361,-0.52153
173,34.73896,-0.07778,-0.51705,-6.18999,0.00000,7.35571,-0.11273,-0.51053,-6.14530,-0.16714,-0.51812
174,34.93976,-0.07045,-0.51639,-6.19824,0.00000,6.62858,-0.10592,-0.50860,-6.17981,-0.16055,-0.51499
175,35.14056,-0.06307,-0.51579,-6.20639,0.00000,6.47414,-0.08436,-0.52244,-6.80312,-0.15200,-0.53422
176,35.34137,-0.05565,-0.51525,-6.21445,0.00000,8.61065,-0.07897,-0.52863,-6.87739,-0.15152,-0.57129
177,35.54217,-0.04818,-0.51476,-6.22242,0.00000,7.29087,-0.06540,-0.54105,-6.64620,-0.12953,-0.58266
178,35.74297,-0.04067,-0.51433,-6.23031,0.00000,15.28983,-0.05514,-0.54936,-6.49516,-0.11552,-0.58371
179,35.94378,-0.03312,-0.51396,-6.23815,0.00000,7.98310,-0.04675,-0.55469,-6.38574,-0.10543,-0.58271
180,36.14458,-0.02555,-0.51364,-6.24592,0.00000,6.61063,-0.04015,-0.55732,-6.30768,-0.09760,-0.58116
181,36.34538,-0.01795,-0.51339,-6.25366,0.00000,6.42180,-0.03454,-0.55892,-6.24696,-0.09147,-0.57969
182,36.54618,-0.01033,-0.51319,-6.26135,0.00000,6.37109,-0.02877,-0.56004,-6.19192,-0.08485,-0.57780
183,36.74699,-0.00270,-0.51305,-6.26902,0.00000,6.54768,-0.02186,-0.56021,-6.13834,-0.07718,-0.57501
184,36.94779,0.00494,-0.51296,-6.27668,0.00000,6.93334,-0.01441,-0.55867,-6.11268,-0.06945,-0.57163
185,37.14859,0.01258,-0.51294,-6.28433,0.00000,8.30024,-0.00699,-0.55662,-6.10090,-0.06209,-0.56815
186,37.34940,0.02023,-0.51298,-6.29197,0.00000,7.01123,0.00059,-0.55457,-6.08836,-0.05474,-0.56420
187,37.55020,0.02787,-0.51307,-6.29963,0.00000,7.00439,0.00821,-0.55205,-6.08468,-0.04745,-0.55999
188,37.75100,0.03550,-0.51322,-6.30731,0.00000,6.93345,0.01595,-0.54942,-6.09053,-0.04015,-0.55572
189,37.95181,0.04311,-0.51343,-6.31502,0.00000,6.71678,0.02367,-0.54685,-6.10025,-0.03275,-0.55153
190,38.15261,0.05070,-0.51370,-6.32276,0.00000,6.84839,0.03128,-0.54463,-6.11946,-0.02514,-0.54758
191,38.35341,0.05827,-0.51403,-6.33055,0.00000,7.06017,0.03942,-0.54266,-6.14707,-0.01724,-0.54412
192,38.55422,0.06581,-0.51441,-6.33840,0.00000,7.63732,0.04747,-0.54091,-6.17627,-0.00931,-0.54133
193,38.75502,0.07331,-0.51485,-6.34632,0.00000,7.04358,0.05527,-0.53934,-6.20124,-0.00170,-0.53893
194,38.95582,0.08077,-0.51535,-6.35431,0.00000,7.41708,0.06275,-0.53806,-6.22538,0.00595,-0.53679
195,39.15663,0.08819,-0.51591,-6.36240,0.00000,6.78721,0.07000,-0.53718,-6.24916,0.01341,-0.53498
196,39.35743,0.09556,-0.51652,-6.37058,0.00000,7.50325,0.07733,-0.53713,-6.26449,0.02115,-0.53338
197,39.55823,0.10287,-0.51719,-6.37887,0.00000,7.77121,0.10883,-0.53318,-5.70962,0.01834,-0.51095
198,39.75904,0.11013,-0.51791,-6.38728,0.00000,7.05459,0.12753,-0.51707,-5.68587,0.04754,-0.46919
199,39.95984,0.11732,-0.51869,-6.39583,0.00000,7.92979,0.13135,-0.51382,-5.81111,0.07182,-0.44312
200,40.16064,0.12444,-0.51952,-6.40453,0.00000,6.02184,0.14079,-0.50903,-6.09459,0.07952,-0.43802
201,40.36145,0.13149,-0.52041,-6.41340,0.00000,7.89712,0.14798,-0.50789,-6.26032,0.09293,-0.45164
202,40.56225,0.13846,-0.52135,-6.42244,0.00000,8.07609,0.15017,-0.50814,-6.30549,0.09542,-0.45877
203,40.76305,0.14535,-0.52235,-6.43167,0.00000,7.41263,0.15186,-0.50816,-6.33713,0.09717,-0.46302
204,40.96386,0.15216,-0.52340,-6.44112,0.00000,7.88951,0.15315,-0.50822,-6.35781,0.09841,-0.46650
205,41.16466,0.15887,-0.52449,-6.45080,0.00000,6.86110,0.15423,-0.50859,-6.37475,0.09983,-0.46978
206,41.36546,0.16548,-0.52564,-6.46072,0.00000,7.03267,0.15564,-0.50885,-6.39498,0.10165,-0.47245
207,41.56627,0.17200,-0.52684,-6.47092,0.00000,7.42286,0.15741,-0.50937,-6.41757,0.10413,-0.47517
208,41.76707,0.17841,-0.52809,-6.48141,0.00000,7.09903,0.15944,-0.51004,-6.44235,0.10685,-0.47787
209,41.96787,0.18471,-0.52939,-6.49221,0.00000,11.16829,0.16188,-0.51095,-6.47139,0.11000,-0.48067
210,42.16867,0.19091,-0.53074,-6.50336,0.00000,6.60390,0.16501,-0.51211,-6.50548,0.11379,-0.48372
211,42.36948,0.19698,-0.53213,-6.51489,0.00000,7.73703,0.16870,-0.51328,-6.54205,0.11808,-0.48711
212,42.57028,0.20294,-0.53357,-6.52682,0.00000,7.38880,0.17324,-0.51516,-6.58424,0.12295,-0.49091
213,42.77108,0.20877,-0.53505,-6.53919,0.00000,7.41976,0.17810,-0.51730,-6.61776,0.12839,-0.49522
214,42.97189,0.21447,-0.53658,-6.55204,0.00000,7.69642,0.18456,-0.52044,-6.63218,0.13495,-0.49970
215,43.17269,0.22004,-0.53815,-6.56541,0.00000,7.18598,0.19077,-0.52403,-6.66070,0.14096,-0.50428
216,43.37349,0.22548,-0.53976,-6.57934,0.00000,6.69264,0.19654,-0.52754,-6.68946,0.14613,-0.50866
217,43.57430,0.23077,-0.54142,-6.59389,0.00000,7.55765,0.20242,-0.53076,-6.68360,0.15216,-0.51278
218,43.77510,0.23593,-0.54311,-6.60910,0.00000,8.52628,0.20860,-0.53544,-6.72836,0.15745,-0.51736
219,43.97590,0.24094,-0.54484,-6.62505,0.00000,9.67848,0.21306,-0.53882,-6.78917,0.16098,-0.52313
220,44.17671,0.24580,-0.54661,-6.64179,0.00000,12.94028,0.21735,-0.54289,-6.89006,0.16244,-0.53143
221,44.37751,0.25051,-0.54842,-6.65941,0.00000,15.69347,0.22082,-0.54784,-6.95601,0.16370,-0.54189
222,44.57831,0.25506,-0.55026,-6.67799,0.00000,7.57741,0.22632,-0.55172,-6.87698,0.16843,-0.54697
223,44.77912,0.25946,-0.55214,-6.69761,0.00000,9.81639,0.23222,-0.55520,-6.81733,0.17391,-0.54797
224,44.97992,0.26369,-0.55405,-6.71838,0.00000,6.61131,0.23643,-0.55671,-6.77867,0.17892,-0.54722
225,45.18072,0.26776,-0.55599,-6.74042,0.00000,6.84234,0.24019,-0.55834,-6.76440,0.18334,-0.54598
226,45.38153,0.27167,-0.55796,-6.76385,0.00000,6.21470,0.24356,-0.55925,-6.76528,0.18760,-0.54464
227,45.58233,0.27541,-0.55996,-6.78882,0.00000,6.06244,0.24661,-0.55980,-6.77579,0.19164,-0.54329
228,45.78313,0.27897,-0.56199,-6.81547,0.00000,6.82297,0.24987,-0.56081,-6.79048,0.19615,-0.54222
229,45.98394,0.28236,-0.56405,-6.84399,0.00000,7.85400,0.25316,-0.56219,-6.80661,0.20055,-0.54104
230,46.18474,0.28558,-0.56613,-6.87457,0.00000,6.29522,0.25629,-0.56322,-6.83085,0.20492,-0.53986
231,46.38554,0.28862,-0.56823,-6.90742,0.00000,6.09536,0.25907,-0.56413,-6.85672,0.20953,-0.53886
232,46.58635,0.29147,-0.57036,-6.94276,0.00000,5.82919,0.26206,-0.56531,-6.87909,0.21363,-0.53732
233,46.78715,0.29415,-0.57251,-6.98085,0.00000,7.04264,0.26479,-0.56676,-6.90328,0.21810,-0.53590
234,46.98795,0.29664,-0.57468,-7.02196,0.00000,7.34518,0.26723,-0.56774,-6.93103,0.22298,-0.53460
235,47.18876,0.29895,-0.57687,-7.06635,0.00000,8.88608,0.26984,-0.56880,-6.95968,0.22787,-0.53301
236,47.38956,0.30107,-0.57907,-7.11430,0.00000,10.58190,0.27235,-0.57009,-6.99034,0.23320,-0.53134
237,47.59036,0.30301,-0.58129,-7.16609,0.00000,7.89718,0.27463,-0.57111,-7.06648,0.23914,-0.53009
238,47.79116,0.30475,-0.58352,-7.22196,0.00000,7.49223,0.27489,-0.57453,-7.34043,0.24006,-0.53298
239,47.99197,0.30631,-0.58577,-7.28209,0.00000,7.47529,0.27541,-0.57610,-7.33041,0.24101,-0.53432
240,48.19277,0.30767,-0.58802,-7.34659,0.00000,7.92314,0.27634,-0.57716,-7.33707,0.24294,-0.53301
241,48.39357,0.30884,-0.59029,-7.41546,0.00000,7.26838,0.27637,-0.57719,-7.33741,0.24593,-0.53061
242,48.59438,0.30982,-0.59257,-7.48854,0.00000,7.73998,0.27647,-0.57714,-7.33955,0.25045,-0.52780
243,48.79518,0.31061,-0.59485,-7.56548,0.00000,7.01728,0.27642,-0.57696,-7.33984,0.25717,-0.52525
244,48.99598,0.31120,-0.59713,-7.64571,0.00000,7.10535,0.27776,-0.57813,-7.36572,0.26785,-0.52439
245,49.19679,0.31159,-0.59942,-7.72849,0.00000,7.08971,0.28061,-0.58139,-7.42594,0.28382,-0.52742
246,49.39759,0.31179,-0.60172,-7.81286,0.00000,6.38638,0.28471,-0.58642,-7.54254,0.30594,-0.53883
247,49.59839,0.31180,-0.60401,-7.89776,0.00000,6.71538,0.28813,-0.59166,-7.65755,0.33023,-0.55077
248,49.79920,0.31161,-0.60630,-7.98210,0.00000,6.93463,0.29003,-0.59618,-7.75345,0.34613,-0.55515
249,50.00000,0.31123,-0.60859,-8.05675,0.00000,6.61588,0.29173,-0.59990,-7.84131,0.34613,-0.55515


==> data/tracking_ellipse_without_disturbance.csv <==
idx,time,x_nom,y_nom,theta_nom,psi_nom,comp_time,x_opt,y_opt,theta_opt,x_pusher,y_pusher
0,0.00000,0.31199,-0.60291,-1.57499,0.00000,18.37087,0.31198,-0.60291,-1.60478,0.30175,-0.54150
1,0.20080,0.31189,-0.60520,-1.65973,0.00000,9.42601,0.31185,-0.60235,-1.59742,0.30476,-0.54114
2,0.40161,0.31160,-0.60749,-1.74332,0.00000,6.85670,0.31197,-0.60254,-1.60020,0.30916,-0.54136
3,0.60241,0.31111,-0.60978,-1.82476,0.00000,6.74374,0.31193,-0.60246,-1.59890,0.31451,-0.54152
4,0.80321,0.31043,-0.61207,-1.90321,0.00000,6.74314,0.31201,-0.60256,-1.59975,0.32139,-0.54182
5,1.00402,0.30955,-0.61435,-1.97802,0.00000,6.68252,0.31205,-0.60260,-1.60028,0.33005,-0.54210
6,1.20482,0.30848,-0.61662,-2.04876,0.00000,6.07496,0.31204,-0.60262,-1.60092,0.34153,-0.54247
7,1.40562,0.30722,-0.61888,-2.11517,0.00000,6.77611,0.31201,-0.60261,-1.60005,0.36061,-0.54760
8,1.60643,0.30577,-0.62113,-2.17720,0.00000,8.59722,0.31189,-0.60258,-1.59903,0.38483,-0.57730
9,1.80723,0.30413,-0.62337,-2.23490,0.00000,7.68158,0.31088,-0.60737,-1.67181,0.39994,-0.59516
10,2.00803,0.30229,-0.62560,-2.28843,0.00000,7.35888,0.30734,-0.61637,-1.79653,0.39479,-0.61213
11,2.20884,0.30027,-0.62781,-2.33802,0.00000,7.99751,0.29931,-0.62567,-1.94418,0.38414,-0.62606
12,2.40964,0.29806,-0.63001,-2.38393,0.00000,7.31219,0.29393,-0.63280,-2.04843,0.38488,-0.63921
13,2.61044,0.29567,-0.63218,-2.42643,0.00000,7.19778,0.28939,-0.63823,-2.12986,0.38069,-0.64755
14,2.81124,0.29309,-0.63434,-2.46580,0.00000,6.22650,0.28556,-0.64211,-2.18915,0.37650,-0.65344
15,3.01205,0.29033,-0.63648,-2.50231,0.00000,6.43531,0.28136,-0.64590,-2.25098,0.37131,-0.65959
16,3.21285,0.28739,-0.63860,-2.53621,0.00000,5.95515,0.27786,-0.64849,-2.29908,0.36717,-0.66437
17,3.41365,0.28427,-0.64069,-2.56775,0.00000,6.90605,0.27442,-0.65057,-2.34181,0.36317,-0.66900
18,3.61446,0.28097,-0.64276,-2.59714,0.00000,6.48760,0.27156,-0.65239,-2.37867,0.35954,-0.67327
19,3.81526,0.27749,-0.64481,-2.62458,0.00000,6.32398,0.26856,-0.65386,-2.41771,0.35596,-0.67734
20,4.01606,0.27385,-0.64682,-2.65026,0.00000,6.66775,0.26557,-0.65522,-2.45202,0.35229,-0.68119
21,4.21687,0.27003,-0.64881,-2.67434,0.00000,6.23559,0.26299,-0.65671,-2.48417,0.34841,-0.68524
22,4.41767,0.26605,-0.65077,-2.69697,0.00000,6.44376,0.25718,-0.65910,-2.54714,0.33230,-0.67937
23,4.61847,0.26190,-0.65269,-2.71828,0.00000,6.06646,0.25348,-0.65987,-2.58413,0.32685,-0.67786
24,4.81928,0.25759,-0.65459,-2.73839,0.00000,6.81448,0.25116,-0.66050,-2.60865,0.32327,-0.67817
25,5.02008,0.25312,-0.65645,-2.75741,0.00000,5.74968,0.24882,-0.66097,-2.63266,0.32000,-0.67885
26,5.22088,0.24850,-0.65828,-2.77543,0.00000,8.01733,0.24687,-0.66134,-2.65101,0.31717,-0.67928
27,5.42169,0.24372,-0.66007,-2.79255,0.00000,7.26926,0.24525,-0.66151,-2.66706,0.31476,-0.67942
28,5.62249,0.23879,-0.66182,-2.80883,0.00000,8.35381,0.24373,-0.66177,-2.68199,0.31234,-0.67976
29,5.82329,0.23371,-0.66353,-2.82436,0.00000,6.97859,0.24219,-0.66213,-2.69716,0.31008,-0.67968
30,6.02410,0.22849,-0.66521,-2.83919,0.00000,6.43893,0.24070,-0.66237,-2.71197,0.30772,-0.67907
31,6.22490,0.22312,-0.66684,-2.85338,0.00000,6.91871,0.23948,-0.66257,-2.72286,0.30577,-0.67836
32,6.42570,0.21762,-0.66844,-2.86699,0.00000,6.46492,0.23850,-0.66266,-2.73213,0.30376,-0.67730
33,6.62651,0.21199,-0.66999,-2.88006,0.00000,6.80785,0.23751,-0.66277,-2.74228,0.30173,-0.67614
34,6.82731,0.20623,-0.67150,-2.89263,0.00000,6.94421,0.23609,-0.66296,-2.75449,0.29930,-0.67505
35,7.02811,0.20034,-0.67296,-2.90475,0.00000,6.92598,0.23462,-0.66317,-2.76946,0.29665,-0.67391
36,7.22892,0.19433,-0.67438,-2.91645,0.00000,6.93301,0.23283,-0.66347,-2.78406,0.29368,-0.67298
37,7.42972,0.18820,-0.67575,-2.92776,0.00000,6.92733,0.23012,-0.66387,-2.80626,0.28995,-0.67224
38,7.63052,0.18195,-0.67707,-2.93871,0.00000,6.83010,0.22707,-0.66428,-2.83089,0.28582,-0.67147
39,7.83133,0.17560,-0.67835,-2.94934,0.00000,6.97593,0.22354,-0.66484,-2.85438,0.28062,-0.67097
40,8.03213,0.16914,-0.67957,-2.95966,0.00000,6.56519,0.21903,-0.66550,-2.88378,0.27540,-0.67069
41,8.23293,0.16257,-0.68075,-2.96970,0.00000,6.86189,0.21383,-0.66598,-2.91833,0.26927,-0.67018
42,8.43373,0.15591,-0.68187,-2.97948,0.00000,6.72643,0.20786,-0.66670,-2.93368,0.26234,-0.67022
43,8.63454,0.14916,-0.68295,-2.98902,0.00000,6.58554,0.20069,-0.66753,-2.95092,0.25458,-0.67044
44,8.83534,0.14232,-0.68397,-2.99835,0.00000,7.12866,0.19185,-0.66880,-2.95092,0.24537,-0.67169
45,9.03614,0.13539,-0.68494,-3.00747,0.00000,7.08355,0.18269,-0.66973,-2.96789,0.23644,-0.67257
46,9.23695,0.12838,-0.68586,-3.01641,0.00000,6.59093,0.17461,-0.67029,-2.98156,0.22869,-0.67265
47,9.43775,0.12129,-0.68672,-3.02518,0.00000,7.36588,0.16627,-0.67089,-2.99264,0.21950,-0.67305
48,9.63855,0.11414,-0.68753,-3.03379,0.00000,6.39706,0.15734,-0.67185,-2.98979,0.21081,-0.67382
49,9.83936,0.10692,-0.68828,-3.04226,0.00000,6.35684,0.14749,-0.67290,-2.99534,0.20073,-0.67495
50,10.04016,0.09964,-0.68898,-3.05061,0.00000,6.85424,0.13794,-0.67382,-3.00583,0.19115,-0.67589
51,10.24096,0.09230,-0.68962,-3.05884,0.00000,5.86028,0.12967,-0.67425,-3.02019,0.18307,-0.67609
52,10.44177,0.08490,-0.69021,-3.06696,0.00000,5.30180,0.12137,-0.67460,-3.03157,0.17493,-0.67630
53,10.64257,0.07746,-0.69074,-3.07499,0.00000,6.15223,0.11351,-0.67499,-3.03793,0.16701,-0.67637
54,10.84337,0.06998,-0.69121,-3.08294,0.00000,6.53897,0.10570,-0.67540,-3.04642,0.15961,-0.67665
55,11.04418,0.06246,-0.69162,-3.09082,0.00000,6.23564,0.09715,-0.67574,-3.04857,0.15090,-0.67677
56,11.24498,0.05491,-0.69198,-3.09863,0.00000,6.20118,0.08862,-0.67650,-3.04177,0.14232,-0.67763
57,11.44578,0.04733,-0.69228,-3.10640,0.00000,5.97195,0.07991,-0.67679,-3.05122,0.13337,-0.67819
58,11.64659,0.03973,-0.69252,-3.11412,0.00000,7.13298,0.07212,-0.67730,-3.05645,0.12551,-0.67860
59,11.84739,0.03211,-0.69271,-3.12181,0.00000,12.31711,0.06450,-0.67741,-3.07516,0.11807,-0.67848
60,12.04819,0.02447,-0.69283,-3.12947,0.00000,8.10911,0.05584,-0.67821,-3.08765,0.10662,-0.68293
61,12.24900,0.01683,-0.69290,-3.13713,0.00000,7.85262,0.04604,-0.67910,-3.09992,0.09818,-0.68451
62,12.44980,0.00918,-0.69290,-3.14477,0.00000,6.41548,0.03545,-0.68064,-3.12904,0.08879,-0.68702
63,12.65060,0.00154,-0.69285,-3.15242,0.00000,6.12531,0.02715,-0.68151,-3.14783,0.08093,-0.68866
64,12.85141,-0.00610,-0.69274,-3.16009,0.00000,6.22803,0.01959,-0.68220,-3.16659,0.07367,-0.68998
65,13.05221,-0.01372,-0.69258,-3.16777,0.00000,6.38843,0.01247,-0.68282,-3.18012,0.06617,-0.69119
66,13.25301,-0.02133,-0.69235,-3.17549,0.00000,6.53803,0.00529,-0.68332,-3.19491,0.05951,-0.69173
67,13.45382,-0.02892,-0.69207,-3.18324,0.00000,6.90204,0.00110,-0.68266,-3.18925,0.05562,-0.68769
68,13.65462,-0.03648,-0.69173,-3.19105,0.00000,6.81521,-0.00610,-0.68206,-3.18804,0.04603,-0.68829
69,13.85542,-0.04401,-0.69133,-3.19892,0.00000,6.66563,-0.01626,-0.68283,-3.20932,0.03639,-0.69052
70,14.05622,-0.05150,-0.69087,-3.20685,0.00000,6.57307,-0.02482,-0.68327,-3.22004,0.02821,-0.69156
71,14.25703,-0.05895,-0.69036,-3.21487,0.00000,6.46274,-0.03277,-0.68375,-3.22707,0.02034,-0.69228
72,14.45783,-0.06636,-0.68979,-3.22298,0.00000,7.35923,-0.04074,-0.68386,-3.24091,0.01263,-0.69264
73,14.65863,-0.07371,-0.68916,-3.23119,0.00000,6.80174,-0.04823,-0.68373,-3.25055,0.00521,-0.69272
74,14.85944,-0.08101,-0.68847,-3.23951,0.00000,6.52805,-0.05550,-0.68340,-3.24691,-0.00222,-0.69262
75,15.06024,-0.08825,-0.68774,-3.24796,0.00000,6.61277,-0.06319,-0.68294,-3.26910,-0.00843,-0.69059
76,15.26104,-0.09542,-0.68694,-3.25655,0.00000,6.61434,-0.06998,-0.68246,-3.27014,-0.01688,-0.69224
77,15.46185,-0.10252,-0.68609,-3.26529,0.00000,6.56403,-0.07759,-0.68217,-3.28383,-0.02457,-0.69223
78,15.66265,-0.10955,-0.68519,-3.27420,0.00000,6.96327,-0.08481,-0.68165,-3.29414,-0.03194,-0.69209
79,15.86345,-0.11650,-0.68424,-3.28329,0.00000,6.92731,-0.09167,-0.68082,-3.29683,-0.03884,-0.69146
80,16.06426,-0.12337,-0.68323,-3.29258,0.00000,7.23123,-0.09903,-0.68040,-3.31265,-0.04614,-0.69153
81,16.26506,-0.13015,-0.68217,-3.30209,0.00000,6.08136,-0.10608,-0.67956,-3.32583,-0.05304,-0.69103
82,16.46586,-0.13683,-0.68105,-3.31183,0.00000,6.20566,-0.11270,-0.67866,-3.33817,-0.05964,-0.69052
83,16.66667,-0.14342,-0.67989,-3.32182,0.00000,6.35417,-0.11948,-0.67774,-3.35127,-0.06648,-0.68992
84,16.86747,-0.14991,-0.67868,-3.33209,0.00000,7.04695,-0.12612,-0.67708,-3.34939,-0.07373,-0.68959
85,17.06827,-0.15630,-0.67741,-3.34266,0.00000,6.48158,-0.13293,-0.67627,-3.35961,-0.08007,-0.68902
86,17.26908,-0.16257,-0.67610,-3.35356,0.00000,6.82151,-0.13945,-0.67549,-3.36756,-0.08705,-0.68838
87,17.46988,-0.16873,-0.67475,-3.36481,0.00000,6.35629,-0.14596,-0.67444,-3.37820,-0.09352,-0.68759
88,17.67068,-0.17478,-0.67334,-3.37644,0.00000,7.05983,-0.15209,-0.67341,-3.38783,-0.09967,-0.68684
89,17.87149,-0.18070,-0.67189,-3.38848,0.00000,6.11915,-0.15834,-0.67225,-3.39924,-0.10587,-0.68595
90,18.07229,-0.18650,-0.67039,-3.40098,0.00000,6.54254,-0.16432,-0.67110,-3.40331,-0.11186,-0.68509
91,18.27309,-0.19216,-0.66886,-3.41396,0.00000,6.55461,-0.17024,-0.67010,-3.41172,-0.11770,-0.68431
92,18.47390,-0.19770,-0.66727,-3.42747,0.00000,11.19656,-0.17581,-0.66922,-3.41686,-0.12342,-0.68384
93,18.67470,-0.20310,-0.66565,-3.44157,0.00000,9.71107,-0.18141,-0.66829,-3.42657,-0.12883,-0.68343
94,18.87550,-0.20836,-0.66398,-3.45628,0.00000,7.69737,-0.18674,-0.66742,-3.43401,-0.13476,-0.68301
95,19.07631,-0.21347,-0.66228,-3.47169,0.00000,7.86568,-0.19165,-0.66658,-3.43771,-0.13961,-0.68287
96,19.27711,-0.21844,-0.66054,-3.48784,0.00000,6.71471,-0.19670,-0.66566,-3.44482,-0.14491,-0.68283
97,19.47791,-0.22327,-0.65876,-3.50481,0.00000,7.63922,-0.20135,-0.66480,-3.45796,-0.14987,-0.68272
98,19.67871,-0.22793,-0.65694,-3.52268,0.00000,7.56888,-0.20587,-0.66407,-3.47026,-0.15449,-0.68280
99,19.87952,-0.23244,-0.65509,-3.54152,0.00000,6.92995,-0.21035,-0.66317,-3.48119,-0.15919,-0.68296
100,20.08032,-0.23680,-0.65320,-3.56144,0.00000,6.55551,-0.21446,-0.66235,-3.49263,-0.16366,-0.68324
101,20.28112,-0.24099,-0.65128,-3.58254,0.00000,6.66305,-0.21829,-0.66157,-3.50307,-0.16809,-0.68373
102,20.48193,-0.24502,-0.64934,-3.60494,0.00000,9.29366,-0.22219,-0.66089,-3.51536,-0.17229,-0.68431
103,20.68273,-0.24888,-0.64736,-3.62877,0.00000,7.87111,-0.22594,-0.65990,-3.53184,-0.17723,-0.68492
104,20.88353,-0.25257,-0.64535,-3.65417,0.00000,7.44197,-0.22955,-0.65913,-3.54133,-0.18142,-0.68584
105,21.08434,-0.25609,-0.64331,-3.68130,0.00000,10.59470,-0.23327,-0.65813,-3.55631,-0.18597,-0.68665
106,21.28514,-0.25943,-0.64125,-3.71035,0.00000,7.10508,-0.23670,-0.65728,-3.56805,-0.19021,-0.68767
107,21.48594,-0.26260,-0.63916,-3.74151,0.00000,7.80863,-0.24014,-0.65637,-3.58282,-0.19497,-0.68896
108,21.68675,-0.26559,-0.63705,-3.77500,0.00000,7.67419,-0.24383,-0.65518,-3.60214,-0.19994,-0.69004
109,21.88755,-0.26840,-0.63492,-3.81105,0.00000,7.63893,-0.24742,-0.65414,-3.62273,-0.20490,-0.69121
110,22.08835,-0.27103,-0.63276,-3.84992,0.00000,7.96863,-0.25099,-0.65312,-3.64242,-0.20995,-0.69266
111,22.28916,-0.27347,-0.63059,-3.89188,0.00000,6.95319,-0.25448,-0.65161,-3.66282,-0.21578,-0.69410
112,22.48996,-0.27573,-0.62840,-3.93719,0.00000,7.16424,-0.25836,-0.65023,-3.68314,-0.22177,-0.69577
113,22.69076,-0.27780,-0.62619,-3.98615,0.00000,6.98256,-0.26190,-0.64885,-3.70520,-0.22790,-0.69757
114,22.89157,-0.27969,-0.62397,-4.03900,0.00000,6.83320,-0.26576,-0.64718,-3.73096,-0.23475,-0.69929
115,23.09237,-0.28138,-0.62173,-4.09599,0.00000,6.80146,-0.26968,-0.64523,-3.75885,-0.24207,-0.70125
116,23.29317,-0.28288,-0.61948,-4.15728,0.00000,9.70453,-0.27386,-0.64302,-3.79391,-0.25019,-0.70314
117,23.49398,-0.28420,-0.61722,-4.22295,0.00000,7.65061,-0.27799,-0.64035,-3.83521,-0.25991,-0.70443
118,23.69478,-0.28532,-0.61495,-4.29297,0.00000,7.91222,-0.28278,-0.63695,-3.88333,-0.27075,-0.70559
119,23.89558,-0.28624,-0.61268,-4.36712,0.00000,7.27837,-0.28773,-0.63316,-3.93777,-0.28298,-0.70616
120,24.09639,-0.28697,-0.61039,-4.44500,0.00000,7.40873,-0.29286,-0.62873,-3.99669,-0.29839,-0.70650
121,24.29719,-0.28751,-0.60810,-4.52599,0.00000,7.63132,-0.29847,-0.62359,-4.06741,-0.31621,-0.70528
122,24.49799,-0.28786,-0.60581,-4.60929,0.00000,8.53831,-0.30451,-0.61702,-4.15989,-0.33778,-0.70110
123,24.69880,-0.28801,-0.60352,-4.69391,0.00000,7.51642,-0.31017,-0.60919,-4.26278,-0.36032,-0.68940
124,24.89960,-0.28796,-0.60123,-4.77878,0.00000,6.98679,-0.31607,-0.59840,-4.39642,-0.37743,-0.66429
125,25.10040,-0.28772,-0.59893,-4.86278,0.00000,7.19256,-0.31955,-0.58728,-4.53111,-0.39327,-0.64469
126,25.30120,-0.28729,-0.59664,-4.94488,0.00000,6.45010,-0.32112,-0.57761,-4.64484,-0.40172,-0.62452
127,25.50201,-0.28666,-0.59436,-5.02421,0.00000,7.54669,-0.32182,-0.57108,-4.72313,-0.40647,-0.61022
128,25.70281,-0.28583,-0.59208,-5.10004,0.00000,6.08282,-0.32163,-0.56664,-4.77785,-0.40887,-0.59921
129,25.90361,-0.28482,-0.58980,-5.17189,0.00000,6.24249,-0.32109,-0.56278,-4.82427,-0.41014,-0.58996
130,26.10442,-0.28361,-0.58754,-5.23947,0.00000,6.42554,-0.32021,-0.55912,-4.87081,-0.41057,-0.58075
131,26.30522,-0.28221,-0.58528,-5.30267,0.00000,6.20486,-0.31881,-0.55576,-4.91421,-0.41015,-0.57293
132,26.50602,-0.28061,-0.58304,-5.36151,0.00000,6.44043,-0.31719,-0.55232,-4.95751,-0.40915,-0.56549
133,26.70683,-0.27883,-0.58081,-5.41614,0.00000,6.24181,-0.31537,-0.54874,-5.00144,-0.40788,-0.55829
134,26.90763,-0.27686,-0.57859,-5.46675,0.00000,5.94464,-0.31334,-0.54528,-5.04896,-0.40616,-0.55127
135,27.10843,-0.27470,-0.57639,-5.51362,0.00000,5.67262,-0.31083,-0.54178,-5.09614,-0.40390,-0.54430
136,27.30924,-0.27236,-0.57421,-5.55700,0.00000,6.47538,-0.30826,-0.53820,-5.14435,-0.40143,-0.53755
137,27.51004,-0.26983,-0.57205,-5.59718,0.00000,6.38615,-0.30565,-0.53487,-5.19337,-0.39881,-0.53098
138,27.71084,-0.26711,-0.56990,-5.63442,0.00000,6.44722,-0.30296,-0.53150,-5.24106,-0.39607,-0.52460
139,27.91165,-0.26422,-0.56778,-5.66900,0.00000,6.63857,-0.30025,-0.52843,-5.28884,-0.39294,-0.51804
140,28.11245,-0.26114,-0.56568,-5.70114,0.00000,7.76728,-0.29764,-0.52550,-5.33704,-0.39026,-0.51223
141,28.31325,-0.25789,-0.56360,-5.73108,0.00000,7.17290,-0.29485,-0.52279,-5.38624,-0.38693,-0.50596
142,28.51406,-0.25447,-0.56155,-5.75903,0.00000,8.97383,-0.29223,-0.52019,-5.43235,-0.38264,-0.50083
143,28.71486,-0.25087,-0.55953,-5.78516,0.00000,6.79353,-0.28917,-0.51777,-5.48033,-0.37659,-0.49756
144,28.91566,-0.24710,-0.55753,-5.80966,0.00000,6.77206,-0.28602,-0.51554,-5.52529,-0.37017,-0.49548
145,29.11647,-0.24316,-0.55557,-5.83266,0.00000,6.33223,-0.28275,-0.51338,-5.57025,-0.36370,-0.49408
146,29.31727,-0.23906,-0.55363,-5.85431,0.00000,6.34399,-0.27917,-0.51136,-5.61645,-0.35696,-0.49297
147,29.51807,-0.23479,-0.55173,-5.87473,0.00000,6.47021,-0.27568,-0.50962,-5.65837,-0.35038,-0.49228
148,29.71888,-0.23036,-0.54986,-5.89403,0.00000,6.42694,-0.27190,-0.50804,-5.70166,-0.34365,-0.49175
149,29.91968,-0.22578,-0.54802,-5.91231,0.00000,6.12876,-0.26804,-0.50648,-5.74379,-0.33710,-0.49137
150,30.12048,-0.22104,-0.54622,-5.92966,0.00000,6.42743,-0.26383,-0.50516,-5.78588,-0.33082,-0.49116
151,30.32129,-0.21615,-0.54446,-5.94616,0.00000,6.40458,-0.25949,-0.50387,-5.82926,-0.32412,-0.49111
152,30.52209,-0.21111,-0.54274,-5.96188,0.00000,6.46404,-0.25491,-0.50288,-5.87427,-0.31752,-0.49126
153,30.72289,-0.20592,-0.54105,-5.97689,0.00000,6.38550,-0.25020,-0.50190,-5.91874,-0.31061,-0.49169
154,30.92369,-0.20060,-0.53940,-5.99125,0.00000,6.58028,-0.24435,-0.50077,-5.96176,-0.30337,-0.49218
155,31.12450,-0.19513,-0.53780,-6.00501,0.00000,6.44371,-0.23769,-0.49974,-5.98696,-0.29577,-0.49262
156,31.32530,-0.18954,-0.53624,-6.01821,0.00000,7.42240,-0.23061,-0.49881,-5.99842,-0.28792,-0.49256
157,31.52610,-0.18381,-0.53472,-6.03092,0.00000,6.34810,-0.22402,-0.49798,-6.01779,-0.28055,-0.49267
158,31.72691,-0.17795,-0.53324,-6.04315,0.00000,9.74951,-0.21595,-0.49725,-6.02253,-0.27213,-0.49239
159,31.92771,-0.17197,-0.53181,-6.05496,0.00000,8.60832,-0.20851,-0.49638,-6.03042,-0.26486,-0.49204
160,32.12851,-0.16587,-0.53043,-6.06637,0.00000,9.99692,-0.20115,-0.49560,-6.03486,-0.25739,-0.49141
161,32.32932,-0.15966,-0.52909,-6.07741,0.00000,7.51528,-0.19393,-0.49462,-6.04973,-0.24983,-0.49073
162,32.53012,-0.15333,-0.52781,-6.08812,0.00000,6.93814,-0.18654,-0.49398,-6.08176,-0.24201,-0.49070
163,32.73092,-0.14690,-0.52657,-6.09852,0.00000,7.67947,-0.17873,-0.49351,-6.09849,-0.23411,-0.49079
164,32.93173,-0.14036,-0.52538,-6.10864,0.00000,7.05130,-0.17087,-0.49289,-6.10402,-0.22634,-0.49061
165,33.13253,-0.13373,-0.52424,-6.11849,0.00000,7.57996,-0.16320,-0.49242,-6.12224,-0.21857,-0.49063
166,33.33333,-0.12700,-0.52315,-6.12809,0.00000,7.04432,-0.15524,-0.49186,-6.12757,-0.21011,-0.49054
167,33.53414,-0.12018,-0.52211,-6.13747,0.00000,8.25721,-0.14756,-0.49123,-6.12799,-0.20244,-0.49020
168,33.73494,-0.11327,-0.52113,-6.14665,0.00000,7.26450,-0.14037,-0.49043,-6.12717,-0.19540,-0.48947
169,33.93574,-0.10629,-0.52020,-6.15563,0.00000,7.16029,-0.13300,-0.48958,-6.12993,-0.18816,-0.48871
170,34.13655,-0.09922,-0.51932,-6.16445,0.00000,6.60715,-0.12578,-0.48858,-6.12846,-0.18099,-0.48803
171,34.33735,-0.09208,-0.51850,-6.17310,0.00000,6.24910,-0.11857,-0.48776,-6.13502,-0.17382,-0.48733
172,34.53815,-0.08488,-0.51773,-6.18161,0.00000,6.87838,-0.11121,-0.48731,-6.14556,-0.16649,-0.48674
173,34.73896,-0.07761,-0.51702,-6.18999,0.00000,6.58192,-0.10367,-0.48703,-6.16344,-0.15883,-0.48633
174,34.93976,-0.07029,-0.51636,-6.19824,0.00000,6.62342,-0.09590,-0.48692,-6.17408,-0.15096,-0.48608
175,35.14056,-0.06291,-0.51576,-6.20639,0.00000,6.45337,-0.08796,-0.48659,-6.18240,-0.14283,-0.48590
176,35.34137,-0.05548,-0.51521,-6.21445,0.00000,6.38984,-0.08028,-0.48660,-6.19379,-0.13486,-0.48584
177,35.54217,-0.04801,-0.51473,-6.22242,0.00000,6.93932,-0.07249,-0.48635,-6.19792,-0.12715,-0.48586
178,35.74297,-0.04050,-0.51430,-6.23031,0.00000,6.42144,-0.06488,-0.48622,-6.20025,-0.11978,-0.48586
179,35.94378,-0.03296,-0.51392,-6.23815,0.00000,6.49285,-0.05743,-0.48630,-6.20853,-0.11229,-0.48597
180,36.14458,-0.02538,-0.51361,-6.24592,0.00000,6.22603,-0.04968,-0.48639,-6.21565,-0.10462,-0.48616
181,36.34538,-0.01779,-0.51335,-6.25366,0.00000,6.76287,-0.04287,-0.48623,-6.21450,-0.10415,-0.48485
182,36.54618,-0.01017,-0.51315,-6.26135,0.00000,8.26033,-0.03954,-0.48635,-6.21927,-0.09398,-0.48396
183,36.74699,-0.00254,-0.51301,-6.26902,0.00000,6.52955,-0.02905,-0.48666,-6.23164,-0.08354,-0.48406
184,36.94779,0.00510,-0.51293,-6.27668,0.00000,6.11383,-0.02026,-0.48650,-6.22939,-0.07481,-0.48414
185,37.14859,0.01275,-0.51291,-6.28433,0.00000,6.85804,-0.01412,-0.48632,-6.23477,-0.07340,-0.48210
186,37.34940,0.02039,-0.51294,-6.29197,0.00000,7.91753,-0.00644,-0.48675,-6.24304,-0.06073,-0.48249
187,37.55020,0.02803,-0.51304,-6.29963,0.00000,6.17648,0.00273,-0.48698,-6.26126,-0.05125,-0.48257
188,37.75100,0.03566,-0.51319,-6.30731,0.00000,6.44732,0.01149,-0.48752,-6.27748,-0.04262,-0.48289
189,37.95181,0.04327,-0.51340,-6.31502,0.00000,6.22069,0.01907,-0.48809,-6.29112,-0.03530,-0.48319
190,38.15261,0.05087,-0.51367,-6.32276,0.00000,7.18115,0.02803,-0.48877,-6.30195,-0.02634,-0.48367
191,38.35341,0.05844,-0.51399,-6.33055,0.00000,6.44462,0.03610,-0.48928,-6.30677,-0.01852,-0.48413
192,38.55422,0.06597,-0.51438,-6.33840,0.00000,6.94586,0.04388,-0.48992,-6.31405,-0.01084,-0.48463
193,38.75502,0.07348,-0.51482,-6.34632,0.00000,6.76718,0.05180,-0.49049,-6.31757,-0.00283,-0.48517
194,38.95582,0.08094,-0.51532,-6.35431,0.00000,7.65461,0.05928,-0.49098,-6.32172,0.00482,-0.48571
195,39.15663,0.08836,-0.51587,-6.36240,0.00000,6.80352,0.06674,-0.49173,-6.33042,0.01228,-0.48633
196,39.35743,0.09572,-0.51649,-6.37058,0.00000,7.80955,0.07425,-0.49272,-6.33984,0.01978,-0.48701
197,39.55823,0.10304,-0.51715,-6.37887,0.00000,6.46291,0.08182,-0.49367,-6.34832,0.02723,-0.48775
198,39.75904,0.11029,-0.51788,-6.38728,0.00000,6.14140,0.08937,-0.49466,-6.35695,0.03466,-0.48861
199,39.95984,0.11748,-0.51866,-6.39583,0.00000,5.89070,0.09669,-0.49564,-6.36773,0.04191,-0.48952
200,40.16064,0.12461,-0.51949,-6.40453,0.00000,6.48947,0.10404,-0.49681,-6.37558,0.04904,-0.49048
201,40.36145,0.13166,-0.52038,-6.41340,0.00000,6.77345,0.11111,-0.49802,-6.38818,0.05614,-0.49156
202,40.56225,0.13863,-0.52132,-6.42244,0.00000,6.01297,0.11818,-0.49927,-6.39866,0.06307,-0.49274
203,40.76305,0.14552,-0.52231,-6.43167,0.00000,6.97127,0.12506,-0.50051,-6.40649,0.06990,-0.49402
204,40.96386,0.15232,-0.52336,-6.44112,0.00000,6.21499,0.13179,-0.50180,-6.41114,0.07702,-0.49536
205,41.16466,0.15903,-0.52446,-6.45080,0.00000,6.09224,0.13827,-0.50291,-6.41562,0.08305,-0.49655
206,41.36546,0.16565,-0.52561,-6.46072,0.00000,6.08756,0.14441,-0.50412,-6.41933,0.08905,-0.49783
207,41.56627,0.17216,-0.52681,-6.47092,0.00000,6.66759,0.15018,-0.50527,-6.42145,0.09472,-0.49900
208,41.76707,0.17858,-0.52806,-6.48141,0.00000,6.44114,0.15591,-0.50634,-6.42641,0.10015,-0.50019
209,41.96787,0.18488,-0.52936,-6.49221,0.00000,6.95627,0.16121,-0.50754,-6.43198,0.10527,-0.50136
210,42.16867,0.19107,-0.53070,-6.50336,0.00000,6.72181,0.16441,-0.50815,-6.43393,0.10811,-0.49648
211,42.36948,0.19715,-0.53210,-6.51489,0.00000,9.77595,0.16885,-0.50815,-6.46893,0.11452,-0.49376
212,42.57028,0.20310,-0.53353,-6.52682,0.00000,7.36563,0.17881,-0.51018,-6.51359,0.12712,-0.49832
213,42.77108,0.20893,-0.53502,-6.53919,0.00000,7.53849,0.18774,-0.51254,-6.52300,0.13477,-0.50045
214,42.97189,0.21463,-0.53655,-6.55204,0.00000,6.88685,0.19497,-0.51453,-6.53061,0.14171,-0.50231
215,43.17269,0.22021,-0.53812,-6.56541,0.00000,6.61772,0.20126,-0.51631,-6.53879,0.14760,-0.50397
216,43.37349,0.22564,-0.53973,-6.57934,0.00000,8.30149,0.20713,-0.51798,-6.54286,0.15283,-0.50551
217,43.57430,0.23094,-0.54138,-6.59389,0.00000,6.45603,0.21210,-0.51992,-6.55347,0.15762,-0.50704
218,43.77510,0.23609,-0.54308,-6.60910,0.00000,6.69406,0.21678,-0.52168,-6.56637,0.16214,-0.50860
219,43.97590,0.24110,-0.54481,-6.62505,0.00000,6.37269,0.22118,-0.52324,-6.58432,0.16636,-0.51029
220,44.17671,0.24596,-0.54658,-6.64179,0.00000,6.65605,0.22375,-0.52467,-6.59931,0.17038,-0.50599
221,44.37751,0.25067,-0.54839,-6.65941,0.00000,8.62518,0.22974,-0.52660,-6.64936,0.17753,-0.50998
222,44.57831,0.25523,-0.55023,-6.67799,0.00000,6.90437,0.23534,-0.52910,-6.65774,0.18291,-0.51282
223,44.77912,0.25962,-0.55211,-6.69761,0.00000,6.61279,0.23878,-0.53011,-6.68196,0.18823,-0.51160
224,44.97992,0.26386,-0.55402,-6.71838,0.00000,7.91666,0.24414,-0.53245,-6.69113,0.19340,-0.50956
225,45.18072,0.26793,-0.55596,-6.74042,0.00000,7.30690,0.24844,-0.53442,-6.71379,0.19883,-0.50978
226,45.38153,0.27183,-0.55793,-6.76385,0.00000,6.76649,0.25282,-0.53625,-6.74049,0.20399,-0.51303
227,45.58233,0.27557,-0.55993,-6.78882,0.00000,6.69576,0.25706,-0.53867,-6.75894,0.20909,-0.51095
228,45.78313,0.27914,-0.56196,-6.81547,0.00000,8.71069,0.26161,-0.54106,-6.78696,0.21449,-0.51152
229,45.98394,0.28253,-0.56402,-6.84399,0.00000,6.72837,0.26573,-0.54296,-6.81411,0.21995,-0.51173
230,46.18474,0.28574,-0.56610,-6.87457,0.00000,8.02376,0.26925,-0.54428,-6.84352,0.22518,-0.51205
231,46.38554,0.28878,-0.56820,-6.90742,0.00000,12.63495,0.27273,-0.54535,-6.88069,0.23059,-0.51065
232,46.58635,0.29164,-0.57033,-6.94276,0.00000,9.31759,0.27636,-0.54747,-6.91146,0.23479,-0.51162
233,46.78715,0.29432,-0.57248,-6.98085,0.00000,8.38123,0.27910,-0.54854,-6.94940,0.24034,-0.51057
234,46.98795,0.29681,-0.57465,-7.02196,0.00000,8.82419,0.28204,-0.55046,-6.98368,0.24510,-0.51081
235,47.18876,0.29912,-0.57683,-7.06635,0.00000,6.93451,0.28510,-0.55228,-7.02604,0.25102,-0.51031
236,47.38956,0.30124,-0.57904,-7.11430,0.00000,8.28022,0.28809,-0.55364,-7.06900,0.25674,-0.50949
237,47.59036,0.30317,-0.58125,-7.16609,0.00000,8.74481,0.29030,-0.55525,-7.10714,0.26267,-0.50886
238,47.79116,0.30492,-0.58349,-7.22196,0.00000,8.52671,0.29325,-0.55762,-7.15006,0.26955,-0.50869
239,47.99197,0.30647,-0.58573,-7.28209,0.00000,8.09378,0.29559,-0.55954,-7.19148,0.27671,-0.50836
240,48.19277,0.30784,-0.58799,-7.34659,0.00000,13.93124,0.29798,-0.56148,-7.23906,0.28432,-0.50824
241,48.39357,0.30901,-0.59026,-7.41546,0.00000,9.17779,0.30015,-0.56364,-7.28573,0.29257,-0.50810
242,48.59438,0.30999,-0.59253,-7.48854,0.00000,7.38485,0.30224,-0.56585,-7.33595,0.30206,-0.50807
243,48.79518,0.31077,-0.59481,-7.56548,0.00000,7.39243,0.30412,-0.56844,-7.38298,0.31331,-0.50853
244,48.99598,0.31136,-0.59710,-7.64571,0.00000,7.75724,0.30614,-0.57139,-7.43906,0.32061,-0.51215
245,49.19679,0.31176,-0.59939,-7.72849,0.00000,6.88791,0.30748,-0.57354,-7.49552,0.33063,-0.51422
246,49.39759,0.31196,-0.60168,-7.81286,0.00000,9.99214,0.30884,-0.57587,-7.54732,0.34577,-0.51669
247,49.59839,0.31196,-0.60398,-7.89776,0.00000,7.16547,0.30930,-0.57931,-7.60757,0.34997,-0.52379
248,49.79920,0.31178,-0.60627,-7.98210,0.00000,13.42006,0.30968,-0.58280,-7.66957,0.35136,-0.52607
249,50.00000,0.31139,-0.60856,-8.05675,0.00000,8.83293,0.30967,-0.58423,-7.69550,0.35136,-0.52607


==> data/tracking_with_obstacles_state.csv <==
,x_nom,y_nom,theta_nom,psi_nom,x_opt,y_opt,theta_opt,psi_opt,x_pusher,y_pusher
0,0.00000,0.00000,0.03173,0.00000,-0.01000,0.03000,0.52360,0.00000,-0.04897,0.00750
1,0.00634,0.00020,0.09520,0.00000,-0.00814,0.03180,0.50033,-0.08000,-0.04897,0.01268
2,0.01266,0.00080,0.15867,0.00000,-0.00465,0.03502,0.44405,-0.16000,-0.04771,0.02079
3,0.01893,0.00181,0.22213,0.00000,0.00000,0.03885,0.35512,-0.24000,-0.04517,0.03123
4,0.02511,0.00321,0.28560,0.00000,0.01140,0.04011,0.35729,-0.20844,-0.03334,0.03131
5,0.03120,0.00499,0.34907,0.00000,0.02074,0.04116,0.37028,-0.15881,-0.02324,0.03011
6,0.03717,0.00716,0.41253,0.00000,0.02867,0.04216,0.39607,-0.10385,-0.01425,0.02817
7,0.04298,0.00971,0.47600,0.00000,0.03577,0.04324,0.43363,-0.04985,-0.00580,0.02592
8,0.04862,0.01262,0.53947,0.00000,0.04231,0.04449,0.48150,-0.00011,0.00243,0.02366
9,0.05406,0.01587,0.60293,0.00000,0.04839,0.04596,0.53763,0.04368,0.01052,0.02160
10,0.05929,0.01947,0.66640,0.00000,0.05402,0.04765,0.59957,0.08080,0.01847,0.01992
11,0.06428,0.02340,0.72986,0.00000,0.05919,0.04957,0.66510,0.11116,0.02619,0.01872
12,0.06901,0.02763,0.79333,0.00000,0.06394,0.05169,0.73263,0.13503,0.03366,0.01806
13,0.07346,0.03215,0.85680,0.00000,0.06831,0.05401,0.80118,0.15285,0.04087,0.01794
14,0.07761,0.03694,0.92026,0.00000,0.07235,0.05652,0.87016,0.16617,0.04782,0.01833
15,0.08146,0.04199,0.98373,0.00000,0.07609,0.05922,0.93936,0.17610,0.05455,0.01922
16,0.08497,0.04728,1.04720,0.00000,0.07956,0.06211,1.00880,0.18378,0.06109,0.02057
17,0.08815,0.05277,1.11066,0.00000,0.08279,0.06520,1.07868,0.19010,0.06746,0.02236
18,0.09096,0.05846,1.17413,0.00000,0.08578,0.06849,1.14934,0.19574,0.07370,0.02459
19,0.09341,0.06431,1.23760,0.00000,0.08854,0.07201,1.22133,0.20126,0.07984,0.02728
20,0.09549,0.07031,1.30106,0.00000,0.09110,0.07579,1.29572,0.20701,0.08595,0.03049
21,0.09718,0.07642,1.36453,0.00000,0.09342,0.07985,1.37293,0.21277,0.09199,0.03424
22,0.09848,0.08264,1.42800,0.00000,0.09499,0.08481,1.43506,0.21279,0.09639,0.03920
23,0.09938,0.08892,1.49146,0.00000,0.09625,0.09016,1.49834,0.21280,0.10053,0.04473
24,0.09989,0.09524,1.55493,0.00000,0.09715,0.09581,1.56199,0.21282,0.10432,0.05074
25,0.09999,0.10159,1.61840,0.00000,0.09766,0.10165,1.62577,0.21283,0.10769,0.05713
26,0.09969,0.10792,1.68186,0.00000,0.09777,0.10763,1.68961,0.21285,0.11061,0.06384
27,0.09898,0.11423,1.74533,0.00000,0.09747,0.11368,1.75346,0.21286,0.11308,0.07080
28,0.09788,0.12048,1.80880,0.00000,0.09676,0.11975,1.81732,0.21287,0.11508,0.07796
29,0.09638,0.12665,1.87226,0.00000,0.09564,0.12582,1.88117,0.21289,0.11659,0.08528
30,0.09450,0.13271,1.93573,0.00000,0.09528,0.13122,1.97167,0.22427,0.12019,0.09290
31,0.09224,0.13863,1.99920,0.00000,0.09449,0.13623,2.05851,0.23570,0.12300,0.10041
32,0.08960,0.14441,2.06266,0.00000,0.09333,0.14090,2.14300,0.24812,0.12515,0.10787
33,0.08660,0.15000,2.12613,0.00000,0.08825,0.14612,2.15658,0.24812,0.12052,0.11352
34,0.08326,0.15539,2.18959,0.00000,0.08652,0.15101,2.25037,0.27615,0.12251,0.12224
35,0.07958,0.16056,2.25306,0.00000,0.08463,0.15506,2.33585,0.30455,0.12374,0.13022
36,0.07557,0.16549,2.31653,0.00000,0.08277,0.15830,2.41152,0.32918,0.12428,0.13720
37,0.07127,0.17015,2.37999,0.00000,0.08096,0.16097,2.47973,0.34387,0.12416,0.14320
38,0.06668,0.17453,2.44346,0.00000,0.07318,0.16441,2.51276,0.34387,0.11694,0.14808
39,0.06182,0.17861,2.50693,0.00000,0.07048,0.16763,2.60425,0.36691,0.11602,0.15615
40,0.05671,0.18237,2.57039,0.00000,0.06322,0.16981,2.64082,0.36691,0.10915,0.16001
41,0.05137,0.18580,2.63386,0.00000,0.06016,0.17264,2.73554,0.38571,0.10711,0.16792
42,0.04582,0.18888,2.69733,0.00000,0.05302,0.17399,2.78394,0.38572,0.10015,0.17155
43,0.04009,0.19161,2.76079,0.00000,0.04754,0.17561,2.85459,0.38574,0.09472,0.17650
44,0.03420,0.19397,2.82426,0.00000,0.04513,0.17703,2.92032,0.40575,0.09233,0.18182
45,0.02817,0.19595,2.88773,0.00000,0.04351,0.17783,2.96421,0.42417,0.09060,0.18545
46,0.02203,0.19754,2.95119,0.00000,0.03517,0.17727,3.02472,0.42377,0.08171,0.18770
47,0.01580,0.19874,3.01466,0.00000,0.02782,0.17632,3.07828,0.34378,0.07352,0.18598
48,0.00951,0.19955,3.07813,0.00000,0.02072,0.17502,3.10626,0.26378,0.06602,0.18287
49,0.00317,0.19995,3.14159,0.00000,0.01206,0.17317,3.11265,0.18378,0.05723,0.17837
50,-0.00317,0.19995,3.20506,0.00000,0.00333,0.17304,3.15845,0.18377,0.04822,0.18031
51,-0.00951,0.19955,3.26853,0.00000,-0.00451,0.17309,3.21890,0.18377,0.03985,0.18305
52,-0.01580,0.19874,3.33199,0.00000,-0.01140,0.17360,3.30452,0.18376,0.03195,0.18732
53,-0.02203,0.19754,3.39546,0.00000,-0.01737,0.17409,3.39831,0.18376,0.02450,0.19181
54,-0.02817,0.19595,3.45893,0.00000,-0.02228,0.17393,3.47170,0.18375,0.01818,0.19467
55,-0.03420,0.19397,3.52239,0.00000,-0.02699,0.17316,3.53348,0.18375,0.01211,0.19636
56,-0.04009,0.19161,3.58586,0.00000,-0.03177,0.17200,3.59478,0.18374,0.00584,0.19755
57,-0.04582,0.18888,3.64932,0.00000,-0.03659,0.17049,3.65679,0.18373,-0.00063,0.19832
58,-0.05137,0.18580,3.71279,0.00000,-0.04137,0.16864,3.71928,0.18373,-0.00722,0.19866
59,-0.05671,0.18237,3.77626,0.00000,-0.04608,0.16645,3.78202,0.18372,-0.01388,0.19856
60,-0.06182,0.17861,3.83972,0.00000,-0.05068,0.16392,3.84441,0.18372,-0.02055,0.19797
61,-0.06668,0.17453,3.90319,0.00000,-0.05517,0.16107,3.90762,0.18372,-0.02724,0.19696
62,-0.07127,0.17015,3.96666,0.00000,-0.05949,0.15793,3.97117,0.18371,-0.03391,0.19551
63,-0.07557,0.16549,4.03012,0.00000,-0.06364,0.15448,4.03490,0.18371,-0.04050,0.19362
64,-0.07958,0.16056,4.09359,0.00000,-0.06758,0.15075,4.09900,0.18371,-0.04699,0.19129
65,-0.08326,0.15539,4.15706,0.00000,-0.07129,0.14676,4.16350,0.18371,-0.05336,0.18855
66,-0.08660,0.15000,4.22052,0.00000,-0.07475,0.14252,4.22811,0.18370,-0.05955,0.18537
67,-0.08960,0.14441,4.28399,0.00000,-0.07792,0.13803,4.29195,0.18370,-0.06549,0.18177
68,-0.09224,0.13863,4.34746,0.00000,-0.08079,0.13330,4.35540,0.18370,-0.07116,0.17774
69,-0.09450,0.13271,4.41092,0.00000,-0.08337,0.12835,4.41869,0.18370,-0.07656,0.17331
70,-0.09638,0.12665,4.47439,0.00000,-0.08564,0.12323,4.48261,0.18370,-0.08172,0.16853
71,-0.09788,0.12048,4.53786,0.00000,-0.08758,0.11793,4.54619,0.18370,-0.08654,0.16339
72,-0.09898,0.11423,4.60132,0.00000,-0.08915,0.11247,4.60914,0.18370,-0.09098,0.15790
73,-0.09969,0.10792,4.66479,0.00000,-0.09037,0.10685,4.67196,0.18370,-0.09505,0.15208
74,-0.09999,0.10159,4.72826,0.00000,-0.09123,0.10113,4.73474,0.18370,-0.09874,0.14597
75,-0.09989,0.09524,4.79172,0.00000,-0.09172,0.09532,4.79752,0.18370,-0.10203,0.13960
76,-0.09938,0.08892,4.85519,0.00000,-0.09183,0.08944,4.86032,0.18370,-0.10490,0.13299
77,-0.09848,0.08264,4.91866,0.00000,-0.09159,0.08356,4.92373,0.18371,-0.10739,0.12619
78,-0.09718,0.07642,4.98212,0.00000,-0.09099,0.07770,4.98780,0.18371,-0.10948,0.11923
79,-0.09549,0.07031,5.04559,0.00000,-0.09001,0.07187,5.05202,0.18372,-0.11114,0.11213
80,-0.09341,0.06431,5.10905,0.00000,-0.08866,0.06610,5.11625,0.18373,-0.11232,0.10493
81,-0.09096,0.05846,5.17252,0.00000,-0.08691,0.06041,5.18046,0.18375,-0.11302,0.09764
82,-0.08815,0.05277,5.23599,0.00000,-0.08479,0.05482,5.24465,0.18376,-0.11323,0.09030
83,-0.08497,0.04728,5.29945,0.00000,-0.08229,0.04935,5.30883,0.18378,-0.11295,0.08293
84,-0.08146,0.04199,5.36292,0.00000,-0.07942,0.04403,5.37298,0.18380,-0.11217,0.07557
85,-0.07761,0.03694,5.42639,0.00000,-0.07619,0.03888,5.43712,0.18383,-0.11090,0.06826
86,-0.07346,0.03215,5.48985,0.00000,-0.07261,0.03393,5.50123,0.18385,-0.10912,0.06102
87,-0.06901,0.02763,5.55332,0.00000,-0.06868,0.02919,5.56533,0.18388,-0.10686,0.05389
88,-0.06428,0.02340,5.61679,0.00000,-0.06444,0.02470,5.62942,0.18391,-0.10412,0.04690
89,-0.05929,0.01947,5.68025,0.00000,-0.05988,0.02048,5.69349,0.18393,-0.10090,0.04009
90,-0.05406,0.01587,5.74372,0.00000,-0.05503,0.01655,5.75754,0.18396,-0.09723,0.03349
91,-0.04862,0.01262,5.80719,0.00000,-0.04991,0.01292,5.82157,0.18399,-0.09311,0.02713
92,-0.04298,0.00971,5.87065,0.00000,-0.04455,0.00962,5.88559,0.18402,-0.08856,0.02104
93,-0.03717,0.00716,5.93412,0.00000,-0.03895,0.00667,5.94959,0.18406,-0.08360,0.01525
94,-0.03120,0.00499,5.99759,0.00000,-0.03315,0.00408,6.01357,0.18409,-0.07826,0.00978
95,-0.02511,0.00321,6.06105,0.00000,-0.02717,0.00186,6.07754,0.18412,-0.07255,0.00467
96,-0.01893,0.00181,6.12452,0.00000,-0.02103,0.00003,6.14148,0.18415,-0.06650,-0.00007
97,-0.01266,0.00080,6.18799,0.00000,-0.01476,-0.00141,6.20542,0.18419,-0.06013,-0.00441
98,-0.00634,0.00020,6.25145,0.00000,-0.00839,-0.00243,6.26933,0.18422,-0.05348,-0.00833
99,-0.00000,0.00000,6.31492,0.00000,-0.00195,-0.00305,6.33323,0.18426,-0.04657,-0.01181


==> review/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

This work proposes a trajectory optimization method relying
on a mathematical program with complementarity constraints
that can switch between sticking and sliding non-prehensile
manipulation modes. 

The proposed formulation can be used for planning and
model predictive control in the execution of planar
manipulation tasks. 

The planner is shown to converge faster and scale better
than a mixed integer alternative, and to be able to handle
environments with obstacles. The controller is also
compared against a mixed integer approach, achieving better
tracking and more consistent computation times.

The efficiency of the planning and control methods has been
experimentally validated with the KUKA LWR robot arm
executing a series of planar manipulation tasks. 

The paper will benefit from a comprehensive investigation
and analysis comparing mixed-integer and complementarity
formulations. 

More tasks with different conditions (e.g., types of
disturbances) and more trials per task should be considered
to demonstrate that MPCC is consistently better than
mixed-integer approaches. A statistical analysis could also
be used. 

A detailed discussion of the shortcomings and the
limitations is needed. 

The reviewers have provided several excellent comments and
suggestions that will help the authors improve the quality
of their work. 



----------------------------------------
Comments on Video Attachment:

The video is of great quality and provides a clear
presentation of the experimental setup and the
non-prehensile planar manipulation experiments that were
performed. 
Comments to author (Editor)
================================

[None found]


----------------------------------------
Comments on Video Attachment:

[None found]

==> review/Review1249.txt <==
Reviewer 1 of ICRA 2022 submission 1105

Comments to the author
======================

This paper presents a planning and control framework by
formulating a Mathematical Program with Complementarity
Constraints. This program solves the open-loop planning
problem of finding a nominal trajectory while respecting
the different contact modalities of the system. The contact
constraints are posed as complementarity conditions that
results in a non-convex optimization program. Similarly,
the closed-loop control problem of trajectory tracking is
considered by a similar optimization program with
complementarity conditions and real-time computation is
achieved by lowering the time horizon.

While this paper does not present novel theoretical tools
for planning or control of contact-rich tasks, I believe it
is the first to demonstrate that such non-convex
formulations can be solved in real-time for contact rich
tasks such as pushing. The paper presents comprehensive and
well conducted experiments that clearly show that the
method is applicable on real-world tasks and can learn
stabilization behaviour that reason "across" contact
modalities. This differs significantly from classical
linearization techniques that assume "known" contact
modalities during feedback and I believe is an important
contribution to the field of hybrid control techniques. 

One weakness of the paper is that it lacks a rigorous
investigation and analysis when comparing mixed-integer and
complementarity formulations. Both methods are well and
widely applied without control theory, logistics, and
robotics. I believe the authors convincingly show that MPCC
formulations can potentially be of value in contact-rich
tasks by showcasing that it works well in the case of
planar pushing. However, the success is a bit "anecdotal",
in the sense that it is unclear whether the results
obtained in this application translate to another. In
particular, mixed-integer formulations and computational
times widely vary with the conditioning of the problem
(e.g. big-M formulations vs others). From a theoretical
perspective, the paper would benefit from:

1. Wider number of tasks (even if only in simulation)
showing that MPCC is consistently better than mixed-integer
formulations.
2. The important question to the community is "is it
possible to solve MPCC in an online fashion that is useful
for feedback". Prior to this work, I was convinced that it
was not. This paper shows that MPCC can be used online for
planar pushing, but doesn't give insights on the limits of
the method for other problems. How do computational times
vary with i) the number of contact ii) the DOF of the
system iii) the time horizon. Also, I believe that the
analysis show be compared with the hyperparameters that are
typical of MIQP i) big-M formulations ii) warm-starting
solutions iii) convex relaxations iv) etc.

I recommend this article for publication as it presents the
first closed-loop controller for contact rich tasks that
can handle online mode switches by using a complementarity
formulation. I believe that the paper could be
significantly improves by better analyzing the limits of
MPCC for contact-rich tasks and performing more rigorous
comparisons of performance relative to mixed-integer
formulations.

Comments on the Video Attachment
================================

The video is clear and adds value to the paper by offering
a visualization of the experiment setup and closed-loop
pushing experiments.

==> review/Review1373.txt <==
Reviewer 2 of ICRA 2022 submission 1105

Comments to the author
======================


This paper addresses the problem of pushing an object on a
planar surface. Optimization approaches to this problem
require handling different contact modes, such as sticking
contact and sliding contact. This paper compares two
approaches to solving this problem. The first approach is
the mixed-integer formulation (MIQP), first proposed by
Hogan and Rodriguez. The second approach is using
complementarity constraints (MPCC), applied to
contact-based manipulation problems first by Posa and
Tedrake. The paper shows that the complementarity
constraint formulation is faster, higher quality, and more
general.

The paper is technically sound and clear in its
presentation. It applies the  MPCC approach (which has
originally been formulated for general contact-based
planning) to the quasi-static pushing problem, the
formulation of which may be useful for the community. (The
MIQP method was already developed for a similar
pushing-slider setup.) The experiments are informative and
useful for the community in terms of comparing these two
important methods. 

The novelty/originality of the work is limited, as it
mostly compares existing methods. The methods are somewhat
modified, in the sense that MPCC is used in a model
predictive control set up, and the mixed-integer
formulation skips the linearization and is defined for a
more general nonlinear cost term allowing it to be used for
planning, but it is difficult to say these amount to
proposing a new method or approach.

Still, I think the paper addresses an important problem,
compares two important methods very well, and would be
interesting reading for others in the community looking to
choose between one of these two approaches.


Comments on the Video Attachment
================================

The video presents an overview of the paper and presents
the numerical and robot experiments well.

==> review/Review22483.txt <==
Reviewer 6 of ICRA 2022 submission 1105

Comments to the author
======================

In this article, the authors propose non-prehensile planar
manipulation methodology that incorporates trajectory
planning and tracking. The main novelty lies in the problem
formulation that makes use of a mathematical optimization
problem with complementarity constraints (MPCC). The
efficacy of the methodology is validated through
simulations and experiments.

The idea is interesting and holds merit. The paper is well
written with minor typographical errors. The structure is
reasonable, although I have some objections. The numerical
results demonstrate that the proposed method outperforms
current solutions to the non-prehensile manipulation
problem, yet they lack a statistical analysis with multiple
replications. It is nice to see that the authors have
implemented the proposed method to a real-life robotic arm.
The selection of some decision variables remains vague.
Please find my comments below.

Major comments
- I would like to see multiple replications, at least in
the simulations, with various starting positions for the
pusher-slider system and more disturbances. You can then
provide a statistical analysis which is way more convincing
than a single trial. 
- In Fig. 4-(g), there is a noticeable error between the
planned and the traversed path. Provided that the error
favors the obstacle avoidance, how do you ensure a
collision-free approach when the error is on the opposite
direction?
- It remains unclear how you select the finite horizon T.
If the selection is arbitrarily, how do you balance
optimality and scalability of the algorithm?
- The two last bullets of the contribution, they are not
really a contribution. Yet, they are a way to illustrate
the efficiency of your method. I also recommend adding in
the first bullet of your contribution that the algorithm is
scalable. 

Minor comments or typos
- Abstract: "Contact adaption" -> "Contact adaptation"
- I recommend moving the problem statement in Section II.
- Section II-A: $({}^{G}_{}x^{}_{s}, {}^{G}_{}x^{}_{s})$->
$({}^{G}_{}x^{}_{s}, {}^{G}_{}y^{}_{s})$
- Fig. 3:  It seems to me that Fig. 3-(b) is cw and Fig.
3-(c) ccw.
- Section IV-A: "20ms" -> "20 ms"
- I recommend using additionally the RMSE error of planned
vs traversed paths. I understand that there is limited
space, but you can keep that in mind for future
publication.
- Section IV-B: From Fig. 4-(c) it seems to me that $x_0 =
[0,0,0,0]^T$
- Fix the bib file. For some references, year and
organization appear twice.


Comments on the Video Attachment
================================

The video is useful to understand the concept of the paper

==> review/iThenticateScanResult.txt <==
ICRA 2022 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1105 received a cumulative similarity score 23%.

For more information about the scan, log in at
https://ras.papercept.net with your PIN 205452 and password, enter your
ICRA 2022 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 1105.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
